ButterFly BFS -- An Efficient Communication Pattern for Multi Node Traversals

Breadth-First Search (BFS) is a building block used in a wide array of graph analytics and is used in various network analysis domains: social, road, transportation, communication, and much more. Over the last two decades, network sizes have continued to grow. The popularity of BFS has brought with it a need for significantly faster traversals. Thus, BFS algorithms have been designed to exploit shared-memory and shared-nothing systems -- this includes algorithms for accelerators such as the GPU. GPUs offer extremely fast traversals at the cost of processing smaller graphs due to their limited memory size. In contrast, CPU shared-memory systems can scale to graphs with several billion edges but do not have enough compute resources needed for fast traversals. This paper introduces ButterFly BFS, a multi-GPU traversal algorithm that allows analyzing significantly larger networks at high rates. ButterFly BFS scales to the similar-sized graphs processed by shared-memory systems while improving performance by more than 10X compared to CPUs. We evaluate our new algorithm on an NVIDIA DGX-2 server with 16 V100 GPUS and show that our algorithm scales with an increase in the number of GPUS. We show that we can achieve a roughly $70\%$ performance linear speedup, which is non-trivial for BFS. For a scale 29 Kronecker graph and edge factor of 8, our new algorithm traverses the graph at a rate of over 300 GTEP/s. That is a high traversal rate for a single server.

==> error.txt <==
make: `main.pdf' is up to date.
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2018-12-01>
(./ieeeconf.cls
Document Class: ieeeconf 2004/1/15 revision V1.6b by Pradeep Misra
(/usr/local/texlive/2019/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- This is a 10 point document.
) (/usr/local/texlive/2019/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex)) (/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/dvipsnam.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/svgnam.def))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2019/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment')
(/usr/local/texlive/2019/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2019/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pbox/pbox.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/url/url.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/makecell/makecell.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/subfig/subfig.sty

Package subfig Warning: Your document class has a bad definition
 of \endfigure, most likely
 \let\endfigure=\end@float
 which has now been changed to
 \def\endfigure{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endfigure.
 Please complain to your document class author.


Package subfig Warning: Your document class has a bad definition
 of \endtable, most likely
 \let\endtable=\end@float
 which has now been changed to
 \def\endtable{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endtable.
 Please complain to your document class author.

(/usr/local/texlive/2019/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/mathtools/mhsetup.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsopn.sty)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2019/texmf-dist/tex/latex/subfloat/subfloat.sty
Package `subfloat', Version 2.14 of 2003/08/21.

Package subfloat Warning: Numbers of floats not counted:
(subfloat)                If you use one of the counters subfloatfiguremax or
(subfloat)                subfloattablemax you will get strange error messages
(subfloat)                containing \c@subfloatfiguremax or
(subfloat)                \c@subfloattablemax:
(subfloat)                Please switch on countmax or remove the code using
(subfloat)                the counter then..

) (/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/relsize/relsize.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/preprint/authblk.sty)
No file main.aux.
ABD: EveryShipout initializing macros
(/usr/local/texlive/2019/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsb.fd) (./abstract.tex
) (./introduction.tex

LaTeX Warning: Citation `Warshall1962' on page 1 undefined on input line 3.


LaTeX Warning: Citation `Brandes2001' on page 1 undefined on input line 3.


LaTeX Warning: Citation `GreenStreaming' on page 1 undefined on input line 3.


LaTeX Warning: Citation `slota2014bfs' on page 1 undefined on input line 3.


LaTeX Warning: Citation `fleischer2000identifying' on page 1 undefined on input
 line 3.


LaTeX Warning: Citation `bader2006designing' on page 1 undefined on input line 
3.


LaTeX Warning: Citation `bader2006designing' on page 1 undefined on input line 
5.


LaTeX Warning: Citation `MerrillGPU' on page 1 undefined on input line 5.


LaTeX Warning: Citation `hein2018programming' on page 1 undefined on input line
 5.


LaTeX Warning: Citation `Buluc01112011' on page 1 undefined on input line 5.


LaTeX Warning: Citation `bulucc2011parallel' on page 1 undefined on input line 
5.


LaTeX Warning: Citation `beamer2013distributed' on page 1 undefined on input li
ne 5.


LaTeX Warning: Citation `beamer2012direction' on page 1 undefined on input line
 5.

[1{/usr/local/texlive/2019/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Citation `beamer2015gap' on page 2 undefined on input line 40.


LaTeX Warning: Citation `beamer2012direction' on page 2 undefined on input line
 40.

) (./related.tex

LaTeX Warning: Citation `beamer2012direction' on page 2 undefined on input line
 22.


LaTeX Warning: Citation `MerrillGPU' on page 2 undefined on input line 26.


LaTeX Warning: Citation `hong2011efficient' on page 2 undefined on input line 2
7.


LaTeX Warning: Citation `wang2015gunrock' on page 2 undefined on input line 28.



LaTeX Warning: Citation `green-hornet' on page 2 undefined on input line 29.


LaTeX Warning: Reference `sec:experimental-setup' on page 2 undefined on input 
line 30.

[2]

LaTeX Warning: Citation `barrett2009implementing' on page 3 undefined on input 
line 35.


LaTeX Warning: Citation `bader2006designing' on page 3 undefined on input line 
35.


LaTeX Warning: Citation `yoo2005scalable' on page 3 undefined on input line 38.



LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `beamer2013distributed' on page 3 undefined on input li
ne 40.


LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `lin2018shentu' on page 3 undefined on input line 42.


LaTeX Warning: Citation `hein2018initial' on page 3 undefined on input line 44.



LaTeX Warning: Citation `hein2018programming' on page 3 undefined on input line
 44.


LaTeX Warning: Citation `belviranli2018designing' on page 3 undefined on input 
line 44.


LaTeX Warning: Citation `hein2018programming' on page 3 undefined on input line
 44.


LaTeX Warning: Citation `belviranli2018designing' on page 3 undefined on input 
line 44.


LaTeX Warning: Citation `busato2018efficient' on page 3 undefined on input line
 49.


LaTeX Warning: Citation `green-tri-lrb-gpu' on page 3 undefined on input line 5
0.


LaTeX Warning: Citation `green-tri-lrb' on page 3 undefined on input line 50.


LaTeX Warning: Citation `green-lrb-2019' on page 3 undefined on input line 50.

) (./new_algorithm.tex (./psuedo-bfs.tex)

LaTeX Warning: Reference `alg:pseudo-bfs' on page 3 undefined on input line 8.


LaTeX Warning: Reference `alg:pseudo-bfs' on page 3 undefined on input line 9.


LaTeX Warning: Reference `alg:pseudo-bfs' on page 3 undefined on input line 10.


[3] (./psuedo-butterfly.tex)
Underfull \hbox (badness 3884) in paragraph at lines 57--57
[]\OT1/ptm/m/n/8 (a) |But-ter-fly net-work with

LaTeX Warning: Citation `cooley1965algorithm' on page 4 undefined on input line
 75.


LaTeX Warning: Reference `alg:pseudo-butterfly-bfs' on page 4 undefined on inpu
t line 77.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 77.


LaTeX Warning: Reference `fig:fanout4' on page 4 undefined on input line 77.


LaTeX Warning: Reference `alg:pseudo-butterfly-bfs' on page 4 undefined on inpu
t line 78.


LaTeX Warning: Reference `alg:pseudo-bfs' on page 4 undefined on input line 78.



LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 84.


LaTeX Warning: Reference `fig:fanout4' on page 4 undefined on input line 84.


LaTeX Warning: Reference `sec:sub_fanout' on page 4 undefined on input line 84.



LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 85.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 85.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 86.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 86.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 86.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 86.


LaTeX Warning: Reference `alg:pseudo-bfs' on page 4 undefined on input line 86.



Underfull \vbox (badness 10000) has occurred while \output is active [4]

LaTeX Warning: Reference `alg:pseudo-bfs' on page 5 undefined on input line 91.



Underfull \vbox (badness 10000) has occurred while \output is active

LaTeX Warning: Reference `alg:pseudo-bfs' on page 5 undefined on input line 96.



Underfull \vbox (badness 1331) has occurred while \output is active [5 <./figur
es/fanout1-start.pdf> <./figures/fanout1-first.pdf> <./figures/fanout1-second.p
df> <./figures/fanout1-third.pdf> <./figures/fanout1-fourth.pdf> <./figures/fan
out1-finish.pdf> <./figures/fanout4-full.pdf> <./figures/fanout4-first.pdf> <./
figures/fanout4-second.pdf> <./figures/fanout4-finish.pdf>]

LaTeX Warning: Reference `alg:pseudo-bfs' on page 6 undefined on input line 98.



LaTeX Warning: Reference `alg:pseudo-bfs' on page 6 undefined on input line 98.



LaTeX Warning: Reference `fig:fanout1' on page 6 undefined on input line 106.


LaTeX Warning: Reference `fig:fanout4' on page 6 undefined on input line 106.


LaTeX Warning: Reference `fig:fanout4' on page 6 undefined on input line 106.


LaTeX Warning: Reference `fig:fanout4' on page 6 undefined on input line 106.


LaTeX Warning: Reference `alg:pseudo-butterfly-bfs' on page 6 undefined on inpu
t line 128.


LaTeX Warning: Citation `beamer2012direction' on page 6 undefined on input line
 128.

) (./graphInputs.tex

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 47.


Overfull \hbox (19.51563pt too wide) in paragraph at lines 50--65
 [] 
) (./experimental-setup.tex
Overfull \hbox (2.06287pt too wide) in paragraph at lines 9--14
 [][] 

LaTeX Warning: Reference `tab:gpu-cpu-systems' on page 6 undefined on input lin
e 35.

[6]

LaTeX Warning: Citation `li2019evaluating' on page 7 undefined on input line 39
.


LaTeX Warning: Reference `tab:gpu-cpu-systems' on page 7 undefined on input lin
e 40.


LaTeX Warning: Reference `sec:sub_fanout' on page 7 undefined on input line 45.



LaTeX Warning: Citation `green-hornet' on page 7 undefined on input line 55.

[7]

LaTeX Warning: Citation `davis2018suitesparse' on page 8 undefined on input lin
e 69.


LaTeX Warning: Reference `tab:graphs' on page 8 undefined on input line 69.


LaTeX Warning: Citation `broder2000graph' on page 8 undefined on input line 69.



LaTeX Warning: Citation `davis2018suitesparse' on page 8 undefined on input lin
e 69.


LaTeX Warning: Citation `jain2017adaptive' on page 8 undefined on input line 69
.


LaTeX Warning: Citation `Snap-Stanford' on page 8 undefined on input line 69.


LaTeX Warning: Citation `green-lrb-2019' on page 8 undefined on input line 87.


LaTeX Warning: Citation `green-tri-lrb' on page 8 undefined on input line 87.


LaTeX Warning: Citation `beamer2015gap' on page 8 undefined on input line 91.


LaTeX Warning: Citation `beamer2012direction' on page 8 undefined on input line
 93.


LaTeX Warning: Citation `liu2015enterprise' on page 8 undefined on input line 9
8.


LaTeX Warning: Citation `pan2017multi' on page 8 undefined on input line 100.


LaTeX Warning: Citation `bisson2015parallel' on page 8 undefined on input line 
102.

) (./experiment.tex

LaTeX Warning: Reference `tab:gpu-cpu-systems' on page 8 undefined on input lin
e 27.


LaTeX Warning: Reference `tab:graphs' on page 8 undefined on input line 31.

[8]

LaTeX Warning: Reference `tab:graphs' on page 9 undefined on input line 35.


Underfull \vbox (badness 4726) has occurred while \output is active

LaTeX Warning: Reference `fig:time-bfs' on page 9 undefined on input line 49.

[9 <../results/bfs-results-new-lrb/webbase-2001.pdf> <../results/bfs-results-ne
w-lrb/it-2004.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/it-2004.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/uk-2005.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/uk-2005.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-twitter.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-twitter.pdf):
 PDF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/com-Frienster.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/com-Frienster.pdf
): PDF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-web.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-web.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-kron.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-kron.pdf): PD
F inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-urand.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-urand.pdf): P
DF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/moliere-2016.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/moliere-2016.pdf)
: PDF inclusion: multiple pdfs with page group included in a single page
>]
Underfull \hbox (badness 10000) in paragraph at lines 78--86
[]\OT1/ptm/m/n/10 For each of the larger graphs we re-port the

Underfull \hbox (badness 3343) in paragraph at lines 78--86
\OT1/ptm/m/n/10 fol-lowng num-bers for fanout four: ($\OML/cmm/m/it/10 Speedup$
\OT1/ptm/m/n/10 , $\OML/cmm/m/it/10 Ideal$\OT1/ptm/m/n/10 ,

Underfull \hbox (badness 10000) in paragraph at lines 78--86
\OML/cmm/m/it/10 Utilization$\OT1/ptm/m/n/10 ): \OT1/ptm/m/it/10 GAP-Twitter \O
T1/ptm/m/n/10 (1.8,2.66,$\OT1/cmr/m/n/10 67\OML/cmm/m/it/10 :\OT1/cmr/m/n/10 5%
$\OT1/ptm/m/n/10 ), \OT1/ptm/m/it/10 com-
)
No file main.bbl.

** Conference Paper **
Before submitting the final camera ready copy, remember to:

 1. Manually equalize the lengths of two columns on the last page
 of your paper;

 2. Ensure that any PostScript and/or PDF output post-processing
 uses only Type 1 fonts and that every step in the generation
 process uses the US letter (8.5in X 11in) paper size.


Package caption Warning: Unused \captionsetup[table] on input line 69.
See the caption package documentation for explanation.


Package caption Warning: Unused \captionsetup[figure] on input line 70.
See the caption package documentation for explanation.

[10] (./main.aux)

Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information){/usr/local/texlive/2019/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2019/texmf-dist/fonts/
type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2019/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2019/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1
/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmr5.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmr7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/
amsfonts/cm/cmr9.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsf
onts/cm/cmsy5.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmsy7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmb8
a.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></u
sr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/t
exlive/2019/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (10 pages, 737931 bytes).
Transcript written on main.log.
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2018-12-01>
(./ieeeconf.cls
Document Class: ieeeconf 2004/1/15 revision V1.6b by Pradeep Misra
(/usr/local/texlive/2019/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- This is a 10 point document.
) (/usr/local/texlive/2019/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex)) (/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/dvipsnam.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/svgnam.def))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2019/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment')
(/usr/local/texlive/2019/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2019/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pbox/pbox.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/url/url.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/makecell/makecell.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/subfig/subfig.sty

Package subfig Warning: Your document class has a bad definition
 of \endfigure, most likely
 \let\endfigure=\end@float
 which has now been changed to
 \def\endfigure{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endfigure.
 Please complain to your document class author.


Package subfig Warning: Your document class has a bad definition
 of \endtable, most likely
 \let\endtable=\end@float
 which has now been changed to
 \def\endtable{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endtable.
 Please complain to your document class author.

(/usr/local/texlive/2019/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/mathtools/mhsetup.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsopn.sty)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2019/texmf-dist/tex/latex/subfloat/subfloat.sty
Package `subfloat', Version 2.14 of 2003/08/21.

Package subfloat Warning: Numbers of floats not counted:
(subfloat)                If you use one of the counters subfloatfiguremax or
(subfloat)                subfloattablemax you will get strange error messages
(subfloat)                containing \c@subfloatfiguremax or
(subfloat)                \c@subfloattablemax:
(subfloat)                Please switch on countmax or remove the code using
(subfloat)                the counter then..

) (/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/relsize/relsize.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/preprint/authblk.sty) (./main.aux
) ABD: EveryShipout initializing macros
(/usr/local/texlive/2019/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsb.fd) (./abstract.tex
) (./introduction.tex

LaTeX Warning: Citation `Warshall1962' on page 1 undefined on input line 3.


LaTeX Warning: Citation `Brandes2001' on page 1 undefined on input line 3.


LaTeX Warning: Citation `GreenStreaming' on page 1 undefined on input line 3.


LaTeX Warning: Citation `slota2014bfs' on page 1 undefined on input line 3.


LaTeX Warning: Citation `fleischer2000identifying' on page 1 undefined on input
 line 3.


LaTeX Warning: Citation `bader2006designing' on page 1 undefined on input line 
3.


LaTeX Warning: Citation `bader2006designing' on page 1 undefined on input line 
5.


LaTeX Warning: Citation `MerrillGPU' on page 1 undefined on input line 5.


LaTeX Warning: Citation `hein2018programming' on page 1 undefined on input line
 5.


LaTeX Warning: Citation `Buluc01112011' on page 1 undefined on input line 5.


LaTeX Warning: Citation `bulucc2011parallel' on page 1 undefined on input line 
5.


LaTeX Warning: Citation `beamer2013distributed' on page 1 undefined on input li
ne 5.


LaTeX Warning: Citation `beamer2012direction' on page 1 undefined on input line
 5.

[1{/usr/local/texlive/2019/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Citation `beamer2015gap' on page 2 undefined on input line 40.


LaTeX Warning: Citation `beamer2012direction' on page 2 undefined on input line
 40.

) (./related.tex

LaTeX Warning: Citation `beamer2012direction' on page 2 undefined on input line
 22.


LaTeX Warning: Citation `MerrillGPU' on page 2 undefined on input line 26.


LaTeX Warning: Citation `hong2011efficient' on page 2 undefined on input line 2
7.


LaTeX Warning: Citation `wang2015gunrock' on page 2 undefined on input line 28.



LaTeX Warning: Citation `green-hornet' on page 2 undefined on input line 29.


LaTeX Warning: Reference `sec:experimental-setup' on page 2 undefined on input 
line 30.

[2]

LaTeX Warning: Citation `barrett2009implementing' on page 3 undefined on input 
line 35.


LaTeX Warning: Citation `bader2006designing' on page 3 undefined on input line 
35.


LaTeX Warning: Citation `yoo2005scalable' on page 3 undefined on input line 38.



LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `beamer2013distributed' on page 3 undefined on input li
ne 40.


LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `lin2018shentu' on page 3 undefined on input line 42.


LaTeX Warning: Citation `hein2018initial' on page 3 undefined on input line 44.



LaTeX Warning: Citation `hein2018programming' on page 3 undefined on input line
 44.


LaTeX Warning: Citation `belviranli2018designing' on page 3 undefined on input 
line 44.


LaTeX Warning: Citation `hein2018programming' on page 3 undefined on input line
 44.


LaTeX Warning: Citation `belviranli2018designing' on page 3 undefined on input 
line 44.


LaTeX Warning: Citation `busato2018efficient' on page 3 undefined on input line
 49.


LaTeX Warning: Citation `green-tri-lrb-gpu' on page 3 undefined on input line 5
0.


LaTeX Warning: Citation `green-tri-lrb' on page 3 undefined on input line 50.


LaTeX Warning: Citation `green-lrb-2019' on page 3 undefined on input line 50.

) (./new_algorithm.tex (./psuedo-bfs.tex) [3] (./psuedo-butterfly.tex)
Underfull \hbox (badness 3884) in paragraph at lines 57--57
[]\OT1/ptm/m/n/8 (a) |But-ter-fly net-work with

LaTeX Warning: Citation `cooley1965algorithm' on page 4 undefined on input line
 75.


Underfull \vbox (badness 10000) has occurred while \output is active [4]
Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 1331) has occurred while \output is active [5 <./figur
es/fanout1-start.pdf> <./figures/fanout1-first.pdf> <./figures/fanout1-second.p
df> <./figures/fanout1-third.pdf> <./figures/fanout1-fourth.pdf> <./figures/fan
out1-finish.pdf> <./figures/fanout4-full.pdf> <./figures/fanout4-first.pdf> <./
figures/fanout4-second.pdf> <./figures/fanout4-finish.pdf>]

LaTeX Warning: Citation `beamer2012direction' on page 6 undefined on input line
 128.

) (./graphInputs.tex

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 47.


Overfull \hbox (19.51563pt too wide) in paragraph at lines 50--65
 [] 
) (./experimental-setup.tex
Overfull \hbox (2.06287pt too wide) in paragraph at lines 9--14
 [][] 
[6]

LaTeX Warning: Citation `li2019evaluating' on page 7 undefined on input line 39
.


LaTeX Warning: Citation `green-hornet' on page 7 undefined on input line 55.

[7]

LaTeX Warning: Citation `davis2018suitesparse' on page 8 undefined on input lin
e 69.


LaTeX Warning: Citation `broder2000graph' on page 8 undefined on input line 69.



LaTeX Warning: Citation `davis2018suitesparse' on page 8 undefined on input lin
e 69.


LaTeX Warning: Citation `jain2017adaptive' on page 8 undefined on input line 69
.


LaTeX Warning: Citation `Snap-Stanford' on page 8 undefined on input line 69.


LaTeX Warning: Citation `green-lrb-2019' on page 8 undefined on input line 87.


LaTeX Warning: Citation `green-tri-lrb' on page 8 undefined on input line 87.


LaTeX Warning: Citation `beamer2015gap' on page 8 undefined on input line 91.


LaTeX Warning: Citation `beamer2012direction' on page 8 undefined on input line
 93.


LaTeX Warning: Citation `liu2015enterprise' on page 8 undefined on input line 9
8.


LaTeX Warning: Citation `pan2017multi' on page 8 undefined on input line 100.


LaTeX Warning: Citation `bisson2015parallel' on page 8 undefined on input line 
102.

) (./experiment.tex [8]
Underfull \vbox (badness 4726) has occurred while \output is active [9 <../resu
lts/bfs-results-new-lrb/webbase-2001.pdf> <../results/bfs-results-new-lrb/it-20
04.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/it-2004.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/uk-2005.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/uk-2005.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-twitter.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-twitter.pdf):
 PDF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/com-Frienster.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/com-Frienster.pdf
): PDF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-web.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-web.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-kron.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-kron.pdf): PD
F inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-urand.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-urand.pdf): P
DF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/moliere-2016.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/moliere-2016.pdf)
: PDF inclusion: multiple pdfs with page group included in a single page
>]
Underfull \hbox (badness 10000) in paragraph at lines 78--86
[]\OT1/ptm/m/n/10 For each of the larger graphs we re-port the

Underfull \hbox (badness 3343) in paragraph at lines 78--86
\OT1/ptm/m/n/10 fol-lowng num-bers for fanout four: ($\OML/cmm/m/it/10 Speedup$
\OT1/ptm/m/n/10 , $\OML/cmm/m/it/10 Ideal$\OT1/ptm/m/n/10 ,

Underfull \hbox (badness 10000) in paragraph at lines 78--86
\OML/cmm/m/it/10 Utilization$\OT1/ptm/m/n/10 ): \OT1/ptm/m/it/10 GAP-Twitter \O
T1/ptm/m/n/10 (1.8,2.66,$\OT1/cmr/m/n/10 67\OML/cmm/m/it/10 :\OT1/cmr/m/n/10 5%
$\OT1/ptm/m/n/10 ), \OT1/ptm/m/it/10 com-
)
No file main.bbl.

** Conference Paper **
Before submitting the final camera ready copy, remember to:

 1. Manually equalize the lengths of two columns on the last page
 of your paper;

 2. Ensure that any PostScript and/or PDF output post-processing
 uses only Type 1 fonts and that every step in the generation
 process uses the US letter (8.5in X 11in) paper size.


Package caption Warning: Unused \captionsetup[table] on input line 69.
See the caption package documentation for explanation.


Package caption Warning: Unused \captionsetup[figure] on input line 70.
See the caption package documentation for explanation.

[10] (./main.aux)

LaTeX Warning: There were undefined references.

 )
(see the transcript file for additional information){/usr/local/texlive/2019/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2019/texmf-dist/fonts/
type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2019/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2019/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1
/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmr5.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmr7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/
amsfonts/cm/cmr9.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsf
onts/cm/cmsy5.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmsy7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmb8
a.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></u
sr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/t
exlive/2019/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (10 pages, 739143 bytes).
Transcript written on main.log.
bibtex main
This is BibTeX, Version 0.99d (TeX Live 2019)
The top-level auxiliary file: main.aux
The style file: IEEEtranS.bst
Database file #1: bibfile.bib
Database file #2: green.bib
Database file #3: bader.bib
Database file #4: bfs.bib
Repeated entry---line 53 of file bfs.bib
 : @inproceedings{barrett2009implementing
 :                                       ,
I'm skipping whatever remains of this entry
Warning--I didn't find a database entry for "jain2017adaptive"
-- IEEEtranS.bst version 1.14 (2015/08/26) by Michael Shell.
-- http://www.michaelshell.org/tex/ieeetran/bibtex/
-- See the "IEEEtran_bst_HOWTO.pdf" manual for usage information.
** Sorting version - not for normal IEEE work.
** IEEEtran BST control entry "IEEEexample:BSTcontrol" detected.

Done.
(There was 1 error message)
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2018-12-01>
(./ieeeconf.cls
Document Class: ieeeconf 2004/1/15 revision V1.6b by Pradeep Misra
(/usr/local/texlive/2019/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- This is a 10 point document.
) (/usr/local/texlive/2019/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex)) (/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/dvipsnam.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/svgnam.def))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2019/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment')
(/usr/local/texlive/2019/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2019/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pbox/pbox.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/url/url.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/makecell/makecell.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/subfig/subfig.sty

Package subfig Warning: Your document class has a bad definition
 of \endfigure, most likely
 \let\endfigure=\end@float
 which has now been changed to
 \def\endfigure{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endfigure.
 Please complain to your document class author.


Package subfig Warning: Your document class has a bad definition
 of \endtable, most likely
 \let\endtable=\end@float
 which has now been changed to
 \def\endtable{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endtable.
 Please complain to your document class author.

(/usr/local/texlive/2019/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/mathtools/mhsetup.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsopn.sty)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2019/texmf-dist/tex/latex/subfloat/subfloat.sty
Package `subfloat', Version 2.14 of 2003/08/21.

Package subfloat Warning: Numbers of floats not counted:
(subfloat)                If you use one of the counters subfloatfiguremax or
(subfloat)                subfloattablemax you will get strange error messages
(subfloat)                containing \c@subfloatfiguremax or
(subfloat)                \c@subfloattablemax:
(subfloat)                Please switch on countmax or remove the code using
(subfloat)                the counter then..

) (/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/relsize/relsize.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/preprint/authblk.sty)
No file main.aux.
ABD: EveryShipout initializing macros
(/usr/local/texlive/2019/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsb.fd) (./abstract.tex
) (./introduction.tex

LaTeX Warning: Citation `Warshall1962' on page 1 undefined on input line 3.


LaTeX Warning: Citation `Brandes2001' on page 1 undefined on input line 3.


LaTeX Warning: Citation `GreenStreaming' on page 1 undefined on input line 3.


LaTeX Warning: Citation `slota2014bfs' on page 1 undefined on input line 3.


LaTeX Warning: Citation `fleischer2000identifying' on page 1 undefined on input
 line 3.


LaTeX Warning: Citation `bader2006designing' on page 1 undefined on input line 
3.


LaTeX Warning: Citation `bader2006designing' on page 1 undefined on input line 
5.


LaTeX Warning: Citation `MerrillGPU' on page 1 undefined on input line 5.


LaTeX Warning: Citation `hein2018programming' on page 1 undefined on input line
 5.


LaTeX Warning: Citation `Buluc01112011' on page 1 undefined on input line 5.


LaTeX Warning: Citation `bulucc2011parallel' on page 1 undefined on input line 
5.


LaTeX Warning: Citation `beamer2013distributed' on page 1 undefined on input li
ne 5.


LaTeX Warning: Citation `beamer2012direction' on page 1 undefined on input line
 5.

[1{/usr/local/texlive/2019/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Citation `beamer2015gap' on page 2 undefined on input line 40.


LaTeX Warning: Citation `beamer2012direction' on page 2 undefined on input line
 40.

) (./related.tex

LaTeX Warning: Citation `beamer2012direction' on page 2 undefined on input line
 22.


LaTeX Warning: Citation `MerrillGPU' on page 2 undefined on input line 26.


LaTeX Warning: Citation `hong2011efficient' on page 2 undefined on input line 2
7.


LaTeX Warning: Citation `wang2015gunrock' on page 2 undefined on input line 28.



LaTeX Warning: Citation `green-hornet' on page 2 undefined on input line 29.


LaTeX Warning: Reference `sec:experimental-setup' on page 2 undefined on input 
line 30.

[2]

LaTeX Warning: Citation `barrett2009implementing' on page 3 undefined on input 
line 35.


LaTeX Warning: Citation `bader2006designing' on page 3 undefined on input line 
35.


LaTeX Warning: Citation `yoo2005scalable' on page 3 undefined on input line 38.



LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `beamer2013distributed' on page 3 undefined on input li
ne 40.


LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `lin2018shentu' on page 3 undefined on input line 42.


LaTeX Warning: Citation `hein2018initial' on page 3 undefined on input line 44.



LaTeX Warning: Citation `hein2018programming' on page 3 undefined on input line
 44.


LaTeX Warning: Citation `belviranli2018designing' on page 3 undefined on input 
line 44.


LaTeX Warning: Citation `hein2018programming' on page 3 undefined on input line
 44.


LaTeX Warning: Citation `belviranli2018designing' on page 3 undefined on input 
line 44.


LaTeX Warning: Citation `busato2018efficient' on page 3 undefined on input line
 49.


LaTeX Warning: Citation `green-tri-lrb-gpu' on page 3 undefined on input line 5
0.


LaTeX Warning: Citation `green-tri-lrb' on page 3 undefined on input line 50.


LaTeX Warning: Citation `green-lrb-2019' on page 3 undefined on input line 50.

) (./new_algorithm.tex (./psuedo-bfs.tex)

LaTeX Warning: Reference `alg:pseudo-bfs' on page 3 undefined on input line 8.


LaTeX Warning: Reference `alg:pseudo-bfs' on page 3 undefined on input line 9.


LaTeX Warning: Reference `alg:pseudo-bfs' on page 3 undefined on input line 10.


[3] (./psuedo-butterfly.tex)
Underfull \hbox (badness 3884) in paragraph at lines 57--57
[]\OT1/ptm/m/n/8 (a) |But-ter-fly net-work with

LaTeX Warning: Citation `cooley1965algorithm' on page 4 undefined on input line
 75.


LaTeX Warning: Reference `alg:pseudo-butterfly-bfs' on page 4 undefined on inpu
t line 77.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 77.


LaTeX Warning: Reference `fig:fanout4' on page 4 undefined on input line 77.


LaTeX Warning: Reference `alg:pseudo-butterfly-bfs' on page 4 undefined on inpu
t line 78.


LaTeX Warning: Reference `alg:pseudo-bfs' on page 4 undefined on input line 78.



LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 84.


LaTeX Warning: Reference `fig:fanout4' on page 4 undefined on input line 84.


LaTeX Warning: Reference `sec:sub_fanout' on page 4 undefined on input line 84.



LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 85.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 85.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 86.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 86.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 86.


LaTeX Warning: Reference `fig:fanout1' on page 4 undefined on input line 86.


LaTeX Warning: Reference `alg:pseudo-bfs' on page 4 undefined on input line 86.



Underfull \vbox (badness 10000) has occurred while \output is active [4]

LaTeX Warning: Reference `alg:pseudo-bfs' on page 5 undefined on input line 91.



Underfull \vbox (badness 10000) has occurred while \output is active

LaTeX Warning: Reference `alg:pseudo-bfs' on page 5 undefined on input line 96.



Underfull \vbox (badness 1331) has occurred while \output is active [5 <./figur
es/fanout1-start.pdf> <./figures/fanout1-first.pdf> <./figures/fanout1-second.p
df> <./figures/fanout1-third.pdf> <./figures/fanout1-fourth.pdf> <./figures/fan
out1-finish.pdf> <./figures/fanout4-full.pdf> <./figures/fanout4-first.pdf> <./
figures/fanout4-second.pdf> <./figures/fanout4-finish.pdf>]

LaTeX Warning: Reference `alg:pseudo-bfs' on page 6 undefined on input line 98.



LaTeX Warning: Reference `alg:pseudo-bfs' on page 6 undefined on input line 98.



LaTeX Warning: Reference `fig:fanout1' on page 6 undefined on input line 106.


LaTeX Warning: Reference `fig:fanout4' on page 6 undefined on input line 106.


LaTeX Warning: Reference `fig:fanout4' on page 6 undefined on input line 106.


LaTeX Warning: Reference `fig:fanout4' on page 6 undefined on input line 106.


LaTeX Warning: Reference `alg:pseudo-butterfly-bfs' on page 6 undefined on inpu
t line 128.


LaTeX Warning: Citation `beamer2012direction' on page 6 undefined on input line
 128.

) (./graphInputs.tex

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 47.


Overfull \hbox (19.51563pt too wide) in paragraph at lines 50--65
 [] 
) (./experimental-setup.tex
Overfull \hbox (2.06287pt too wide) in paragraph at lines 9--14
 [][] 

LaTeX Warning: Reference `tab:gpu-cpu-systems' on page 6 undefined on input lin
e 35.

[6]

LaTeX Warning: Citation `li2019evaluating' on page 7 undefined on input line 39
.


LaTeX Warning: Reference `tab:gpu-cpu-systems' on page 7 undefined on input lin
e 40.


LaTeX Warning: Reference `sec:sub_fanout' on page 7 undefined on input line 45.



LaTeX Warning: Citation `green-hornet' on page 7 undefined on input line 55.

[7]

LaTeX Warning: Citation `davis2018suitesparse' on page 8 undefined on input lin
e 69.


LaTeX Warning: Reference `tab:graphs' on page 8 undefined on input line 69.


LaTeX Warning: Citation `broder2000graph' on page 8 undefined on input line 69.



LaTeX Warning: Citation `davis2018suitesparse' on page 8 undefined on input lin
e 69.


LaTeX Warning: Citation `jain2017adaptive' on page 8 undefined on input line 69
.


LaTeX Warning: Citation `Snap-Stanford' on page 8 undefined on input line 69.


LaTeX Warning: Citation `green-lrb-2019' on page 8 undefined on input line 87.


LaTeX Warning: Citation `green-tri-lrb' on page 8 undefined on input line 87.


LaTeX Warning: Citation `beamer2015gap' on page 8 undefined on input line 91.


LaTeX Warning: Citation `beamer2012direction' on page 8 undefined on input line
 93.


LaTeX Warning: Citation `liu2015enterprise' on page 8 undefined on input line 9
8.


LaTeX Warning: Citation `pan2017multi' on page 8 undefined on input line 100.


LaTeX Warning: Citation `bisson2015parallel' on page 8 undefined on input line 
102.

) (./experiment.tex

LaTeX Warning: Reference `tab:gpu-cpu-systems' on page 8 undefined on input lin
e 27.


LaTeX Warning: Reference `tab:graphs' on page 8 undefined on input line 31.

[8]

LaTeX Warning: Reference `tab:graphs' on page 9 undefined on input line 35.


Underfull \vbox (badness 4726) has occurred while \output is active

LaTeX Warning: Reference `fig:time-bfs' on page 9 undefined on input line 49.

[9 <../results/bfs-results-new-lrb/webbase-2001.pdf> <../results/bfs-results-ne
w-lrb/it-2004.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/it-2004.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/uk-2005.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/uk-2005.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-twitter.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-twitter.pdf):
 PDF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/com-Frienster.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/com-Frienster.pdf
): PDF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-web.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-web.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-kron.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-kron.pdf): PD
F inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-urand.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-urand.pdf): P
DF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/moliere-2016.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/moliere-2016.pdf)
: PDF inclusion: multiple pdfs with page group included in a single page
>]
Underfull \hbox (badness 10000) in paragraph at lines 78--86
[]\OT1/ptm/m/n/10 For each of the larger graphs we re-port the

Underfull \hbox (badness 3343) in paragraph at lines 78--86
\OT1/ptm/m/n/10 fol-lowng num-bers for fanout four: ($\OML/cmm/m/it/10 Speedup$
\OT1/ptm/m/n/10 , $\OML/cmm/m/it/10 Ideal$\OT1/ptm/m/n/10 ,

Underfull \hbox (badness 10000) in paragraph at lines 78--86
\OML/cmm/m/it/10 Utilization$\OT1/ptm/m/n/10 ): \OT1/ptm/m/it/10 GAP-Twitter \O
T1/ptm/m/n/10 (1.8,2.66,$\OT1/cmr/m/n/10 67\OML/cmm/m/it/10 :\OT1/cmr/m/n/10 5%
$\OT1/ptm/m/n/10 ), \OT1/ptm/m/it/10 com-
)
No file main.bbl.

** Conference Paper **
Before submitting the final camera ready copy, remember to:

 1. Manually equalize the lengths of two columns on the last page
 of your paper;

 2. Ensure that any PostScript and/or PDF output post-processing
 uses only Type 1 fonts and that every step in the generation
 process uses the US letter (8.5in X 11in) paper size.


Package caption Warning: Unused \captionsetup[table] on input line 69.
See the caption package documentation for explanation.


Package caption Warning: Unused \captionsetup[figure] on input line 70.
See the caption package documentation for explanation.

[10] (./main.aux)

Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information){/usr/local/texlive/2019/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2019/texmf-dist/fonts/
type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2019/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2019/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1
/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmr5.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmr7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/
amsfonts/cm/cmr9.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsf
onts/cm/cmsy5.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmsy7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmb8
a.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></u
sr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/t
exlive/2019/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (10 pages, 737931 bytes).
Transcript written on main.log.
pdflatex main.tex
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2018-12-01>
(./ieeeconf.cls
Document Class: ieeeconf 2004/1/15 revision V1.6b by Pradeep Misra
(/usr/local/texlive/2019/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- This is a 10 point document.
) (/usr/local/texlive/2019/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex)) (/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/dvipsnam.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/svgnam.def))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2019/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment')
(/usr/local/texlive/2019/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2019/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pbox/pbox.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/url/url.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/makecell/makecell.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/subfig/subfig.sty

Package subfig Warning: Your document class has a bad definition
 of \endfigure, most likely
 \let\endfigure=\end@float
 which has now been changed to
 \def\endfigure{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endfigure.
 Please complain to your document class author.


Package subfig Warning: Your document class has a bad definition
 of \endtable, most likely
 \let\endtable=\end@float
 which has now been changed to
 \def\endtable{\end@float}
 because otherwise subsequent changes to \end@float
 (like done by several packages changing float behaviour)
 can't take effect on \endtable.
 Please complain to your document class author.

(/usr/local/texlive/2019/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/mathtools/mhsetup.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsopn.sty)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2019/texmf-dist/tex/latex/subfloat/subfloat.sty
Package `subfloat', Version 2.14 of 2003/08/21.

Package subfloat Warning: Numbers of floats not counted:
(subfloat)                If you use one of the counters subfloatfiguremax or
(subfloat)                subfloattablemax you will get strange error messages
(subfloat)                containing \c@subfloatfiguremax or
(subfloat)                \c@subfloattablemax:
(subfloat)                Please switch on countmax or remove the code using
(subfloat)                the counter then..

) (/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/relsize/relsize.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/preprint/authblk.sty) (./main.aux
) ABD: EveryShipout initializing macros
(/usr/local/texlive/2019/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsb.fd) (./abstract.tex
) (./introduction.tex

LaTeX Warning: Citation `Warshall1962' on page 1 undefined on input line 3.


LaTeX Warning: Citation `Brandes2001' on page 1 undefined on input line 3.


LaTeX Warning: Citation `GreenStreaming' on page 1 undefined on input line 3.


LaTeX Warning: Citation `slota2014bfs' on page 1 undefined on input line 3.


LaTeX Warning: Citation `fleischer2000identifying' on page 1 undefined on input
 line 3.


LaTeX Warning: Citation `bader2006designing' on page 1 undefined on input line 
3.


LaTeX Warning: Citation `bader2006designing' on page 1 undefined on input line 
5.


LaTeX Warning: Citation `MerrillGPU' on page 1 undefined on input line 5.


LaTeX Warning: Citation `hein2018programming' on page 1 undefined on input line
 5.


LaTeX Warning: Citation `Buluc01112011' on page 1 undefined on input line 5.


LaTeX Warning: Citation `bulucc2011parallel' on page 1 undefined on input line 
5.


LaTeX Warning: Citation `beamer2013distributed' on page 1 undefined on input li
ne 5.


LaTeX Warning: Citation `beamer2012direction' on page 1 undefined on input line
 5.

[1{/usr/local/texlive/2019/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Citation `beamer2015gap' on page 2 undefined on input line 40.


LaTeX Warning: Citation `beamer2012direction' on page 2 undefined on input line
 40.

) (./related.tex

LaTeX Warning: Citation `beamer2012direction' on page 2 undefined on input line
 22.


LaTeX Warning: Citation `MerrillGPU' on page 2 undefined on input line 26.


LaTeX Warning: Citation `hong2011efficient' on page 2 undefined on input line 2
7.


LaTeX Warning: Citation `wang2015gunrock' on page 2 undefined on input line 28.



LaTeX Warning: Citation `green-hornet' on page 2 undefined on input line 29.


LaTeX Warning: Reference `sec:experimental-setup' on page 2 undefined on input 
line 30.

[2]

LaTeX Warning: Citation `barrett2009implementing' on page 3 undefined on input 
line 35.


LaTeX Warning: Citation `bader2006designing' on page 3 undefined on input line 
35.


LaTeX Warning: Citation `yoo2005scalable' on page 3 undefined on input line 38.



LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `beamer2013distributed' on page 3 undefined on input li
ne 40.


LaTeX Warning: Citation `bulucc2011parallel' on page 3 undefined on input line 
40.


LaTeX Warning: Citation `lin2018shentu' on page 3 undefined on input line 42.


LaTeX Warning: Citation `hein2018initial' on page 3 undefined on input line 44.



LaTeX Warning: Citation `hein2018programming' on page 3 undefined on input line
 44.


LaTeX Warning: Citation `belviranli2018designing' on page 3 undefined on input 
line 44.


LaTeX Warning: Citation `hein2018programming' on page 3 undefined on input line
 44.


LaTeX Warning: Citation `belviranli2018designing' on page 3 undefined on input 
line 44.


LaTeX Warning: Citation `busato2018efficient' on page 3 undefined on input line
 49.


LaTeX Warning: Citation `green-tri-lrb-gpu' on page 3 undefined on input line 5
0.


LaTeX Warning: Citation `green-tri-lrb' on page 3 undefined on input line 50.


LaTeX Warning: Citation `green-lrb-2019' on page 3 undefined on input line 50.

) (./new_algorithm.tex (./psuedo-bfs.tex) [3] (./psuedo-butterfly.tex)
Underfull \hbox (badness 3884) in paragraph at lines 57--57
[]\OT1/ptm/m/n/8 (a) |But-ter-fly net-work with

LaTeX Warning: Citation `cooley1965algorithm' on page 4 undefined on input line
 75.


Underfull \vbox (badness 10000) has occurred while \output is active [4]
Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 1331) has occurred while \output is active [5 <./figur
es/fanout1-start.pdf> <./figures/fanout1-first.pdf> <./figures/fanout1-second.p
df> <./figures/fanout1-third.pdf> <./figures/fanout1-fourth.pdf> <./figures/fan
out1-finish.pdf> <./figures/fanout4-full.pdf> <./figures/fanout4-first.pdf> <./
figures/fanout4-second.pdf> <./figures/fanout4-finish.pdf>]

LaTeX Warning: Citation `beamer2012direction' on page 6 undefined on input line
 128.

) (./graphInputs.tex

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 47.


Overfull \hbox (19.51563pt too wide) in paragraph at lines 50--65
 [] 
) (./experimental-setup.tex
Overfull \hbox (2.06287pt too wide) in paragraph at lines 9--14
 [][] 
[6]

LaTeX Warning: Citation `li2019evaluating' on page 7 undefined on input line 39
.


LaTeX Warning: Citation `green-hornet' on page 7 undefined on input line 55.

[7]

LaTeX Warning: Citation `davis2018suitesparse' on page 8 undefined on input lin
e 69.


LaTeX Warning: Citation `broder2000graph' on page 8 undefined on input line 69.



LaTeX Warning: Citation `davis2018suitesparse' on page 8 undefined on input lin
e 69.


LaTeX Warning: Citation `jain2017adaptive' on page 8 undefined on input line 69
.


LaTeX Warning: Citation `Snap-Stanford' on page 8 undefined on input line 69.


LaTeX Warning: Citation `green-lrb-2019' on page 8 undefined on input line 87.


LaTeX Warning: Citation `green-tri-lrb' on page 8 undefined on input line 87.


LaTeX Warning: Citation `beamer2015gap' on page 8 undefined on input line 91.


LaTeX Warning: Citation `beamer2012direction' on page 8 undefined on input line
 93.


LaTeX Warning: Citation `liu2015enterprise' on page 8 undefined on input line 9
8.


LaTeX Warning: Citation `pan2017multi' on page 8 undefined on input line 100.


LaTeX Warning: Citation `bisson2015parallel' on page 8 undefined on input line 
102.

) (./experiment.tex [8]
Underfull \vbox (badness 4726) has occurred while \output is active [9 <../resu
lts/bfs-results-new-lrb/webbase-2001.pdf> <../results/bfs-results-new-lrb/it-20
04.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/it-2004.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/uk-2005.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/uk-2005.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-twitter.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-twitter.pdf):
 PDF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/com-Frienster.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/com-Frienster.pdf
): PDF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-web.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-web.pdf): PDF
 inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-kron.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-kron.pdf): PD
F inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/GAP-urand.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/GAP-urand.pdf): P
DF inclusion: multiple pdfs with page group included in a single page
> <../results/bfs-results-new-lrb/moliere-2016.pdf

pdfTeX warning: pdflatex (file ../results/bfs-results-new-lrb/moliere-2016.pdf)
: PDF inclusion: multiple pdfs with page group included in a single page
>]
Underfull \hbox (badness 10000) in paragraph at lines 78--86
[]\OT1/ptm/m/n/10 For each of the larger graphs we re-port the

Underfull \hbox (badness 3343) in paragraph at lines 78--86
\OT1/ptm/m/n/10 fol-lowng num-bers for fanout four: ($\OML/cmm/m/it/10 Speedup$
\OT1/ptm/m/n/10 , $\OML/cmm/m/it/10 Ideal$\OT1/ptm/m/n/10 ,

Underfull \hbox (badness 10000) in paragraph at lines 78--86
\OML/cmm/m/it/10 Utilization$\OT1/ptm/m/n/10 ): \OT1/ptm/m/it/10 GAP-Twitter \O
T1/ptm/m/n/10 (1.8,2.66,$\OT1/cmr/m/n/10 67\OML/cmm/m/it/10 :\OT1/cmr/m/n/10 5%
$\OT1/ptm/m/n/10 ), \OT1/ptm/m/it/10 com-
)
No file main.bbl.

** Conference Paper **
Before submitting the final camera ready copy, remember to:

 1. Manually equalize the lengths of two columns on the last page
 of your paper;

 2. Ensure that any PostScript and/or PDF output post-processing
 uses only Type 1 fonts and that every step in the generation
 process uses the US letter (8.5in X 11in) paper size.


Package caption Warning: Unused \captionsetup[table] on input line 69.
See the caption package documentation for explanation.


Package caption Warning: Unused \captionsetup[figure] on input line 70.
See the caption package documentation for explanation.

[10] (./main.aux)

LaTeX Warning: There were undefined references.

 )
(see the transcript file for additional information){/usr/local/texlive/2019/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2019/texmf-dist/fonts/
type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2019/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2019/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1
/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmr5.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmr7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/
amsfonts/cm/cmr9.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsf
onts/cm/cmsy5.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmsy7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmb8
a.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></u
sr/local/texlive/2019/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/t
exlive/2019/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (10 pages, 739143 bytes).
Transcript written on main.log.
bibtex main
This is BibTeX, Version 0.99d (TeX Live 2019)
The top-level auxiliary file: main.aux
The style file: IEEEtranS.bst
Database file #1: bibfile.bib
Database file #2: green.bib
Database file #3: bader.bib
Database file #4: bfs.bib
Repeated entry---line 53 of file bfs.bib
 : @inproceedings{barrett2009implementing
 :                                       ,
I'm skipping whatever remains of this entry
Warning--I didn't find a database entry for "jain2017adaptive"
-- IEEEtranS.bst version 1.14 (2015/08/26) by Michael Shell.
-- http://www.michaelshell.org/tex/ieeetran/bibtex/
-- See the "IEEEtran_bst_HOWTO.pdf" manual for usage information.
** Sorting version - not for normal IEEE work.
** IEEEtran BST control entry "IEEEexample:BSTcontrol" detected.

Done.
(There was 1 error message)


==> results/bfs-results-new-lrb/GAP-kron.csv <==
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,8,3,1,0,71328660,4.384185,0.087684,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,8,3,1,1,71328660,1.288574,0.025771,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,8,3,4,0,71328660,4.198379,0.083968,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,8,3,4,1,71328660,1.167197,0.023344,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,9,4,1,0,71328660,4.721714,0.094434,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,9,4,1,1,71328660,1.414146,0.028283,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,9,4,4,0,71328660,4.114930,0.082299,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,9,4,4,1,71328660,1.055885,0.021118,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,10,4,1,0,71328660,4.435032,0.088701,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,10,4,1,1,71328660,1.321900,0.026438,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,10,4,4,0,71328660,3.755517,0.075110,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,10,4,4,1,71328660,0.988035,0.019761,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,11,4,1,0,71328660,4.145623,0.082912,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,11,4,1,1,71328660,1.243789,0.024876,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,11,4,4,0,71328660,3.450007,0.069000,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,11,4,4,1,71328660,0.923605,0.018472,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,12,4,1,0,71328660,3.912272,0.078245,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,12,4,1,1,71328660,1.175697,0.023514,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,12,4,4,0,71328660,3.213164,0.064263,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,12,4,4,1,71328660,0.868301,0.017366,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,13,4,1,0,71328660,3.721554,0.074431,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,13,4,1,1,71328660,1.122395,0.022448,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,13,4,4,0,71328660,3.222635,0.064453,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,13,4,4,1,71328660,0.805793,0.016116,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,14,4,1,0,71328660,3.536619,0.070732,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,14,4,1,1,71328660,1.072468,0.021449,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,14,4,4,0,71328660,2.946985,0.058940,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,14,4,4,1,71328660,0.757369,0.015147,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,15,4,1,0,71328660,3.388033,0.067761,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,15,4,1,1,71328660,1.026584,0.020532,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,15,4,4,0,71328660,2.709812,0.054196,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,15,4,4,1,71328660,0.707108,0.014142,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,16,4,1,0,71328660,3.249824,0.064996,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,16,4,1,1,71328660,0.989964,0.019799,50,308,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,16,4,4,0,71328660,2.537488,0.050750,50,392,
/home/ogreen/data/tamu/GAP-kron.mtx,134217726,4223264644,16,4,4,1,71328660,0.675954,0.013519,50,308,


==> results/bfs-results-new-lrb/GAP-twitter.csv <==
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,6,3,1,0,19058681,9.924449,0.198489,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,6,3,1,1,19058681,8.679733,0.173595,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,6,3,4,0,19058681,10.365708,0.207314,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,6,3,4,1,19058681,8.138501,0.162770,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,7,3,1,0,19058681,9.074262,0.181485,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,7,3,1,1,19058681,7.896483,0.157930,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,7,3,4,0,19058681,9.584560,0.191691,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,7,3,4,1,19058681,7.537732,0.150755,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,8,3,1,0,19058681,8.407492,0.168150,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,8,3,1,1,19058681,7.313638,0.146273,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,8,3,4,0,19058681,8.894856,0.177897,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,8,3,4,1,19058681,7.074610,0.141492,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,9,4,1,0,19058681,8.936545,0.178731,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,9,4,1,1,19058681,7.886008,0.157720,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,9,4,4,0,19058681,8.817414,0.176348,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,9,4,4,1,19058681,6.517614,0.130352,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,10,4,1,0,19058681,8.449240,0.168985,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,10,4,1,1,19058681,7.420063,0.148401,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,10,4,4,0,19058681,8.180300,0.163606,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,10,4,4,1,19058681,6.254793,0.125096,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,11,4,1,0,19058681,8.052771,0.161055,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,11,4,1,1,19058681,7.080984,0.141620,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,11,4,4,0,19058681,7.744537,0.154891,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,11,4,4,1,19058681,5.976716,0.119534,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,12,4,1,0,19058681,7.729101,0.154582,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,12,4,1,1,19058681,6.796917,0.135938,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,12,4,4,0,19058681,7.453839,0.149077,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,12,4,4,1,19058681,5.709052,0.114181,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,13,4,1,0,19058681,7.440751,0.148815,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,13,4,1,1,19058681,6.511104,0.130222,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,13,4,4,0,19058681,7.082967,0.141659,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,13,4,4,1,19058681,5.207269,0.104145,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,14,4,1,0,19058681,7.171919,0.143438,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,14,4,1,1,19058681,6.236834,0.124737,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,14,4,4,0,19058681,6.896394,0.137928,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,14,4,4,1,19058681,5.035296,0.100706,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,15,4,1,0,19058681,6.901642,0.138033,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,15,4,1,1,19058681,6.014568,0.120291,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,15,4,4,0,19058681,6.457477,0.129150,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,15,4,4,1,19058681,4.754599,0.095092,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,16,4,1,0,19058681,6.706775,0.134136,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,16,4,1,1,19058681,5.861254,0.117225,50,1226,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,16,4,4,0,19058681,6.135668,0.122713,50,1353,
/home/ogreen/data/tamu/GAP-twitter.mtx,61578415,2405026092,16,4,4,1,19058681,4.520008,0.090400,50,1226,


==> results/bfs-results-new-lrb/GAP-urand.csv <==
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,9,4,1,0,57337430,22.087096,0.441742,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,9,4,1,1,57337430,19.093307,0.381866,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,9,4,4,0,57337430,24.372182,0.487444,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,9,4,4,1,57337430,15.183516,0.303670,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,10,4,1,0,57337430,20.807964,0.416159,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,10,4,1,1,57337430,18.069788,0.361396,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,10,4,4,0,57337430,21.690945,0.433819,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,10,4,4,1,57337430,14.731574,0.294631,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,11,4,1,0,57337430,19.809878,0.396198,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,11,4,1,1,57337430,17.371794,0.347436,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,11,4,4,0,57337430,18.699837,0.373997,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,11,4,4,1,57337430,13.478310,0.269566,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,12,4,1,0,57337430,18.887834,0.377757,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,12,4,1,1,57337430,16.835158,0.336703,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,12,4,4,0,57337430,16.500855,0.330017,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,12,4,4,1,57337430,12.450138,0.249003,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,13,4,1,0,57337430,18.354568,0.367091,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,13,4,1,1,57337430,16.378961,0.327579,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,13,4,4,0,57337430,19.709153,0.394183,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,13,4,4,1,57337430,12.428400,0.248568,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,14,4,1,0,57337430,17.563269,0.351265,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,14,4,1,1,57337430,15.748977,0.314980,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,14,4,4,0,57337430,18.330388,0.366608,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,14,4,4,1,57337430,12.124568,0.242491,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,15,4,1,0,57337430,16.868459,0.337369,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,15,4,1,1,57337430,15.213369,0.304267,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,15,4,4,0,57337430,15.944968,0.318899,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,15,4,4,1,57337430,10.807475,0.216150,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,16,4,1,0,57337430,16.226715,0.324534,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,16,4,1,1,57337430,14.718747,0.294375,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,16,4,4,0,57337430,14.142392,0.282848,50,800,
/home/ogreen/data/tamu/GAP-urand.mtx,134217728,4294966740,16,4,4,1,57337430,9.980374,0.199607,50,800,


==> results/bfs-results-new-lrb/GAP-web.csv <==
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,8,3,1,0,42265165,2.403268,0.048065,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,8,3,1,1,42265165,2.884569,0.057691,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,8,3,4,0,42265165,3.006642,0.060133,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,8,3,4,1,42265165,3.484234,0.069685,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,9,4,1,0,42265165,2.614775,0.052295,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,9,4,1,1,42265165,3.083776,0.061676,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,9,4,4,0,42265165,2.403181,0.048064,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,9,4,4,1,42265165,2.861115,0.057222,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,10,4,1,0,42265165,2.529796,0.050596,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,10,4,1,1,42265165,2.919769,0.058395,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,10,4,4,0,42265165,2.416288,0.048326,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,10,4,4,1,42265165,2.762302,0.055246,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,11,4,1,0,42265165,2.526480,0.050530,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,11,4,1,1,42265165,2.952395,0.059048,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,11,4,4,0,42265165,2.534927,0.050699,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,11,4,4,1,42265165,2.929197,0.058584,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,12,4,1,0,42265165,2.471539,0.049431,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,12,4,1,1,42265165,2.829078,0.056582,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,12,4,4,0,42265165,2.501350,0.050027,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,12,4,4,1,42265165,2.823223,0.056464,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,13,4,1,0,42265165,2.306145,0.046123,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,13,4,1,1,42265165,2.688590,0.053772,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,13,4,4,0,42265165,2.122958,0.042459,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,13,4,4,1,42265165,2.437305,0.048746,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,14,4,1,0,42265165,2.270627,0.045413,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,14,4,1,1,42265165,2.717491,0.054350,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,14,4,4,0,42265165,2.095596,0.041912,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,14,4,4,1,42265165,2.482890,0.049658,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,15,4,1,0,42265165,2.186182,0.043724,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,15,4,1,1,42265165,2.628519,0.052570,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,15,4,4,0,42265165,2.035360,0.040707,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,15,4,4,1,42265165,2.404973,0.048099,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,16,4,1,0,42265165,2.065620,0.041312,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,16,4,1,1,42265165,2.475511,0.049510,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,16,4,4,0,42265165,1.930445,0.038609,50,2299,
/home/ogreen/data/tamu/GAP-web.mtx,50636151,3620126660,16,4,4,1,42265165,2.297618,0.045952,50,2299,


==> results/bfs-results-new-lrb/arabic-2005.csv <==

/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,3,2,1,0,13720650,1.985549,0.039711,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,3,2,1,1,13720650,1.602189,0.032044,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,3,2,4,0,13720650,1.886602,0.037732,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,3,2,4,1,13720650,1.523480,0.030470,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,4,2,1,0,13720650,1.711640,0.034233,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,4,2,1,1,13720650,1.412890,0.028258,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,4,2,4,0,13720650,1.644902,0.032898,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,4,2,4,1,13720650,1.378474,0.027569,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,5,3,1,0,13720650,1.745496,0.034910,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,5,3,1,1,13720650,1.507874,0.030157,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,5,3,4,0,13720650,1.784333,0.035687,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,5,3,4,1,13720650,1.566653,0.031333,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,6,3,1,0,13720650,1.625587,0.032512,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,6,3,1,1,13720650,1.432085,0.028642,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,6,3,4,0,13720650,1.774584,0.035492,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,6,3,4,1,13720650,1.573822,0.031476,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,7,3,1,0,13720650,1.516466,0.030329,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,7,3,1,1,13720650,1.341781,0.026836,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,7,3,4,0,13720650,1.756637,0.035133,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,7,3,4,1,13720650,1.583374,0.031667,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,8,3,1,0,13720650,1.493590,0.029872,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,8,3,1,1,13720650,1.319054,0.026381,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,8,3,4,0,13720650,1.818651,0.036373,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,8,3,4,1,13720650,1.642045,0.032841,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,9,4,1,0,13720650,1.760480,0.035210,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,9,4,1,1,13720650,1.606142,0.032123,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,9,4,4,0,13720650,1.610408,0.032208,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,9,4,4,1,13720650,1.440610,0.028812,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,10,4,1,0,13720650,1.704715,0.034094,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,10,4,1,1,13720650,1.576291,0.031526,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,10,4,4,0,13720650,1.625102,0.032502,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,10,4,4,1,13720650,1.450096,0.029002,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,11,4,1,0,13720650,1.706310,0.034126,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,11,4,1,1,13720650,1.557541,0.031151,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,11,4,4,0,13720650,1.692792,0.033856,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,11,4,4,1,13720650,1.541451,0.030829,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,12,4,1,0,13720650,1.651730,0.033035,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,12,4,1,1,13720650,1.529542,0.030591,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,12,4,4,0,13720650,1.656048,0.033121,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,12,4,4,1,13720650,1.511704,0.030234,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,13,4,1,0,13720650,1.630382,0.032608,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,13,4,1,1,13720650,1.505784,0.030116,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,13,4,4,0,13720650,1.527512,0.030550,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,13,4,4,1,13720650,1.391691,0.027834,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,14,4,1,0,13720650,1.589525,0.031790,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,14,4,1,1,13720650,1.481864,0.029637,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,14,4,4,0,13720650,1.492259,0.029845,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,14,4,4,1,13720650,1.370686,0.027414,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,15,4,1,0,13720650,1.568848,0.031377,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,15,4,1,1,13720650,1.442152,0.028843,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,15,4,4,0,13720650,1.439957,0.028799,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,15,4,4,1,13720650,1.329182,0.026584,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,16,4,1,0,13720650,1.514200,0.030284,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,16,4,1,1,13720650,1.405680,0.028114,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,16,4,4,0,13720650,1.419978,0.028400,50,2899,
/home/ogreen/data/tamu/arabic-2005.mtx,22744080,1116651935,16,4,4,1,13720650,1.292838,0.025857,50,2899,


==> results/bfs-results-new-lrb/com-Frienster.csv <==
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,8,3,1,0,40553568,14.286968,0.285739,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,8,3,1,1,40553568,10.602179,0.212044,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,8,3,4,0,40553568,13.554193,0.271084,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,8,3,4,1,40553568,9.537518,0.190750,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,9,4,1,0,40553568,15.376311,0.307526,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,9,4,1,1,40553568,11.927511,0.238550,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,9,4,4,0,40553568,12.476651,0.249533,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,9,4,4,1,40553568,8.483766,0.169675,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,10,4,1,0,40553568,14.452370,0.289047,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,10,4,1,1,40553568,11.222477,0.224450,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,10,4,4,0,40553568,12.068763,0.241375,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,10,4,4,1,40553568,8.167233,0.163345,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,11,4,1,0,40553568,13.706332,0.274127,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,11,4,1,1,40553568,10.651919,0.213038,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,11,4,4,0,40553568,11.296251,0.225925,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,11,4,4,1,40553568,7.741733,0.154835,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,12,4,1,0,40553568,13.070160,0.261403,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,12,4,1,1,40553568,10.177122,0.203542,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,12,4,4,0,40553568,10.699694,0.213994,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,12,4,4,1,40553568,7.366076,0.147322,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,13,4,1,0,40553568,12.501373,0.250027,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,13,4,1,1,40553568,9.733110,0.194662,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,13,4,4,0,40553568,10.005936,0.200119,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,13,4,4,1,40553568,6.693055,0.133861,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,14,4,1,0,40553568,12.000994,0.240020,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,14,4,1,1,40553568,9.336388,0.186728,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,14,4,4,0,40553568,9.766223,0.195324,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,14,4,4,1,40553568,6.417800,0.128356,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,15,4,1,0,40553568,11.499222,0.229984,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,15,4,1,1,40553568,8.954315,0.179086,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,15,4,4,0,40553568,9.293458,0.185869,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,15,4,4,1,40553568,6.116538,0.122331,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,16,4,1,0,40553568,11.109040,0.222181,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,16,4,1,1,40553568,8.640607,0.172812,50,1882,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,16,4,4,0,40553568,8.850702,0.177014,50,2350,
/home/ogreen/data/tamu/com-Friendster.mtx,65608366,3612134270,16,4,4,1,40553568,5.871446,0.117429,50,1882,


==> results/bfs-results-new-lrb/it-2004.csv <==
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,4,2,1,0,26424112,3.104792,0.062096,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,4,2,1,1,26424112,2.366858,0.047337,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,4,2,4,0,26424112,3.033362,0.060667,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,4,2,4,1,26424112,2.316240,0.046325,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,5,3,1,0,26424112,2.886915,0.057738,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,5,3,1,1,26424112,2.334432,0.046689,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,5,3,4,0,26424112,2.970755,0.059415,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,5,3,4,1,26424112,2.385578,0.047712,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,6,3,1,0,26424112,2.855562,0.057111,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,6,3,1,1,26424112,2.240528,0.044811,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,6,3,4,0,26424112,3.067886,0.061358,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,6,3,4,1,26424112,2.455955,0.049119,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,7,3,1,0,26424112,2.461997,0.049240,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,7,3,1,1,26424112,2.013672,0.040273,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,7,3,4,0,26424112,2.811250,0.056225,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,7,3,4,1,26424112,2.345464,0.046909,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,8,3,1,0,26424112,2.395995,0.047920,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,8,3,1,1,26424112,1.912590,0.038252,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,8,3,4,0,26424112,2.786382,0.055728,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,8,3,4,1,26424112,2.320595,0.046412,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,9,4,1,0,26424112,2.611586,0.052232,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,9,4,1,1,26424112,2.218650,0.044373,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,9,4,4,0,26424112,2.384795,0.047696,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,9,4,4,1,26424112,1.991902,0.039838,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,10,4,1,0,26424112,2.500021,0.050000,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,10,4,1,1,26424112,2.137269,0.042745,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,10,4,4,0,26424112,2.374539,0.047491,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,10,4,4,1,26424112,2.007275,0.040146,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,11,4,1,0,26424112,2.434283,0.048686,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,11,4,1,1,26424112,2.074187,0.041484,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,11,4,4,0,26424112,2.375720,0.047514,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,11,4,4,1,26424112,2.026357,0.040527,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,12,4,1,0,26424112,2.328562,0.046571,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,12,4,1,1,26424112,2.025226,0.040505,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,12,4,4,0,26424112,2.365938,0.047319,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,12,4,4,1,26424112,2.042722,0.040854,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,13,4,1,0,26424112,2.255229,0.045105,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,13,4,1,1,26424112,1.948165,0.038963,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,13,4,4,0,26424112,2.140878,0.042818,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,13,4,4,1,26424112,1.790690,0.035814,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,14,4,1,0,26424112,2.144731,0.042895,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,14,4,1,1,26424112,1.873819,0.037476,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,14,4,4,0,26424112,2.038938,0.040779,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,14,4,4,1,26424112,1.733192,0.034664,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,15,4,1,0,26424112,2.095109,0.041902,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,15,4,1,1,26424112,1.813818,0.036276,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,15,4,4,0,26424112,1.933776,0.038676,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,15,4,4,1,26424112,1.647630,0.032953,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,16,4,1,0,26424112,2.043205,0.040864,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,16,4,1,1,26424112,1.773010,0.035460,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,16,4,4,0,26424112,1.880224,0.037604,50,2599,
/home/ogreen/data/tamu/it-2004.mtx,41291594,2069956421,16,4,4,1,26424112,1.579390,0.031588,50,2599,


==> results/bfs-results-new-lrb/moliere-2016.csv <==
/home/ogreen/data/tamu/MOLIERE_2016.mtx,30239687,6677301366,15,4,1,0,22281875,9.877110,0.197542,50,1400,
/home/ogreen/data/tamu/MOLIERE_2016.mtx,30239687,6677301366,15,4,1,1,22281875,9.846657,0.196933,50,1400,
/home/ogreen/data/tamu/MOLIERE_2016.mtx,30239687,6677301366,15,4,4,0,22281875,10.906666,0.218133,50,1400,
/home/ogreen/data/tamu/MOLIERE_2016.mtx,30239687,6677301366,15,4,4,1,22281875,9.726918,0.194538,50,1400,
/home/ogreen/data/tamu/MOLIERE_2016.mtx,30239687,6677301366,16,4,1,0,22281875,9.335742,0.186715,50,1400,
/home/ogreen/data/tamu/MOLIERE_2016.mtx,30239687,6677301366,16,4,1,1,22281875,9.144027,0.182881,50,1400,
/home/ogreen/data/tamu/MOLIERE_2016.mtx,30239687,6677301366,16,4,4,0,22281875,10.311393,0.206228,50,1400,
/home/ogreen/data/tamu/MOLIERE_2016.mtx,30239687,6677301366,16,4,4,1,22281875,9.469636,0.189393,50,1400,

==> results/bfs-results-new-lrb/sk-2005.csv <==
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,8,3,1,0,42265165,2.418166,0.048363,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,8,3,1,1,42265165,2.890269,0.057805,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,8,3,4,0,42265165,3.014490,0.060290,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,8,3,4,1,42265165,3.528313,0.070566,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,9,4,1,0,42265165,2.641211,0.052824,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,9,4,1,1,42265165,3.111832,0.062237,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,9,4,4,0,42265165,2.466182,0.049324,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,9,4,4,1,42265165,2.913411,0.058268,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,10,4,1,0,42265165,2.565139,0.051303,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,10,4,1,1,42265165,2.969584,0.059392,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,10,4,4,0,42265165,2.480629,0.049613,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,10,4,4,1,42265165,2.853603,0.057072,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,11,4,1,0,42265165,2.549704,0.050994,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,11,4,1,1,42265165,3.010987,0.060220,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,11,4,4,0,42265165,2.607158,0.052143,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,11,4,4,1,42265165,3.022347,0.060447,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,12,4,1,0,42265165,2.474152,0.049483,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,12,4,1,1,42265165,2.836885,0.056738,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,12,4,4,0,42265165,2.573518,0.051470,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,12,4,4,1,42265165,2.891107,0.057822,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,13,4,1,0,42265165,2.317558,0.046351,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,13,4,1,1,42265165,2.711758,0.054235,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,13,4,4,0,42265165,2.141550,0.042831,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,13,4,4,1,42265165,2.500453,0.050009,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,14,4,1,0,42265165,2.277070,0.045541,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,14,4,1,1,42265165,2.718704,0.054374,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,14,4,4,0,42265165,2.162971,0.043259,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,14,4,4,1,42265165,2.554669,0.051093,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,15,4,1,0,42265165,2.199272,0.043985,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,15,4,1,1,42265165,2.616392,0.052328,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,15,4,4,0,42265165,2.092918,0.041858,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,15,4,4,1,42265165,2.474952,0.049499,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,16,4,1,0,42265165,2.079459,0.041589,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,16,4,1,1,42265165,2.496243,0.049925,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,16,4,4,0,42265165,1.963027,0.039261,50,2299,
/home/ogreen/data/tamu/sk-2005.mtx,50636154,3639246313,16,4,4,1,42265165,2.377278,0.047546,50,2299,


==> results/bfs-results-new-lrb/twitter7.csv <==
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,6,3,1,0,4597021,9.925416,0.198508,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,6,3,1,1,4597021,8.591451,0.171829,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,6,3,4,0,4597021,10.490675,0.209813,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,6,3,4,1,4597021,8.098190,0.161964,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,7,3,1,0,4597021,9.077758,0.181555,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,7,3,1,1,4597021,7.833264,0.156665,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,7,3,4,0,4597021,9.674486,0.193490,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,7,3,4,1,4597021,7.503731,0.150075,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,8,3,1,0,4597021,8.405330,0.168107,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,8,3,1,1,4597021,7.267918,0.145358,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,8,3,4,0,4597021,8.956740,0.179135,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,8,3,4,1,4597021,7.045729,0.140915,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,9,4,1,0,4597021,8.921554,0.178431,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,9,4,1,1,4597021,7.831282,0.156626,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,9,4,4,0,4597021,8.908375,0.178167,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,9,4,4,1,4597021,6.533756,0.130675,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,10,4,1,0,4597021,8.464130,0.169283,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,10,4,1,1,4597021,7.340278,0.146806,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,10,4,4,0,4597021,8.272700,0.165454,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,10,4,4,1,4597021,6.259130,0.125183,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,11,4,1,0,4597021,8.086806,0.161736,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,11,4,1,1,4597021,7.029439,0.140589,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,11,4,4,0,4597021,7.847096,0.156942,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,11,4,4,1,4597021,5.987474,0.119749,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,12,4,1,0,4597021,7.751161,0.155023,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,12,4,1,1,4597021,6.738231,0.134765,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,12,4,4,0,4597021,7.557998,0.151160,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,12,4,4,1,4597021,5.723974,0.114479,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,13,4,1,0,4597021,7.467101,0.149342,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,13,4,1,1,4597021,6.439501,0.128790,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,13,4,4,0,4597021,7.175460,0.143509,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,13,4,4,1,4597021,5.241577,0.104832,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,14,4,1,0,4597021,7.188778,0.143776,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,14,4,1,1,4597021,6.189663,0.123793,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,14,4,4,0,4597021,6.990560,0.139811,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,14,4,4,1,4597021,5.061906,0.101238,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,15,4,1,0,4597021,6.925725,0.138515,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,15,4,1,1,4597021,5.970513,0.119410,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,15,4,4,0,4597021,6.573876,0.131478,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,15,4,4,1,4597021,4.768564,0.095371,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,16,4,1,0,4597021,6.731456,0.134629,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,16,4,1,1,4597021,5.817351,0.116347,50,1468,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,16,4,4,0,4597021,6.264410,0.125288,50,1611,
/home/ogreen/data/tamu/twitter7.mtx,41652230,2405026390,16,4,4,1,4597021,4.566039,0.091321,50,1468,

==> results/bfs-results-new-lrb/uk-2005.csv <==
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,3,2,1,0,34054380,3.044179,0.060884,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,3,2,1,1,34054380,2.577395,0.051548,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,3,2,4,0,34054380,2.855450,0.057109,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,3,2,4,1,34054380,2.394602,0.047892,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,4,2,1,0,34054380,2.442670,0.048853,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,4,2,1,1,34054380,2.088128,0.041763,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,4,2,4,0,34054380,2.338637,0.046773,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,4,2,4,1,34054380,1.972966,0.039459,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,5,3,1,0,34054380,2.504294,0.050086,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,5,3,1,1,34054380,2.189337,0.043787,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,5,3,4,0,34054380,2.433952,0.048679,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,5,3,4,1,34054380,2.090753,0.041815,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,6,3,1,0,34054380,2.350125,0.047002,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,6,3,1,1,34054380,2.100644,0.042013,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,6,3,4,0,34054380,2.361425,0.047228,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,6,3,4,1,34054380,2.086568,0.041731,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,7,3,1,0,34054380,2.162531,0.043251,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,7,3,1,1,34054380,1.945879,0.038918,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,7,3,4,0,34054380,2.353979,0.047080,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,7,3,4,1,34054380,2.131918,0.042638,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,8,3,1,0,34054380,1.929943,0.038599,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,8,3,1,1,34054380,1.751438,0.035029,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,8,3,4,0,34054380,2.244761,0.044895,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,8,3,4,1,34054380,2.039387,0.040788,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,9,4,1,0,34054380,2.173503,0.043470,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,9,4,1,1,34054380,1.985328,0.039707,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,9,4,4,0,34054380,1.914363,0.038287,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,9,4,4,1,34054380,1.691495,0.033830,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,10,4,1,0,34054380,2.108159,0.042163,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,10,4,1,1,34054380,1.970815,0.039416,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,10,4,4,0,34054380,1.938782,0.038776,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,10,4,4,1,34054380,1.755316,0.035106,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,11,4,1,0,34054380,2.066543,0.041331,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,11,4,1,1,34054380,1.949086,0.038982,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,11,4,4,0,34054380,1.896136,0.037923,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,11,4,4,1,34054380,1.769634,0.035393,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,12,4,1,0,34054380,1.935006,0.038700,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,12,4,1,1,34054380,1.845896,0.036918,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,12,4,4,0,34054380,1.801520,0.036030,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,12,4,4,1,34054380,1.683262,0.033665,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,13,4,1,0,34054380,1.922905,0.038458,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,13,4,1,1,34054380,1.819695,0.036394,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,13,4,4,0,34054380,1.737500,0.034750,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,13,4,4,1,34054380,1.605256,0.032105,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,14,4,1,0,34054380,1.822239,0.036445,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,14,4,1,1,34054380,1.716956,0.034339,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,14,4,4,0,34054380,1.672885,0.033458,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,14,4,4,1,34054380,1.545227,0.030905,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,15,4,1,0,34054380,1.744671,0.034893,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,15,4,1,1,34054380,1.668873,0.033377,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,15,4,4,0,34054380,1.588018,0.031760,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,15,4,4,1,34054380,1.488089,0.029762,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,16,4,1,0,34054380,1.703905,0.034078,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,16,4,1,1,34054380,1.613779,0.032276,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,16,4,4,0,34054380,1.602143,0.032043,50,2099,
/home/ogreen/data/tamu/uk-2005.mtx,39459925,1581073454,16,4,4,1,34054380,1.450291,0.029006,50,2099,


==> results/bfs-results-new-lrb/webbase-2001.csv <==
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,4,2,1,0,111342909,10.020784,0.200416,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,4,2,1,1,111342909,8.132132,0.162643,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,4,2,4,0,111342909,9.270190,0.185404,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,4,2,4,1,111342909,7.454189,0.149084,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,5,3,1,0,111342909,11.417538,0.228351,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,5,3,1,1,111342909,9.844443,0.196889,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,5,3,4,0,111342909,12.313687,0.246274,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,5,3,4,1,111342909,10.735129,0.214703,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,6,3,1,0,111342909,11.182139,0.223643,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,6,3,1,1,111342909,9.951197,0.199024,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,6,3,4,0,111342909,12.623151,0.252463,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,6,3,4,1,111342909,11.313823,0.226276,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,7,3,1,0,111342909,10.424658,0.208493,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,7,3,1,1,111342909,9.553825,0.191076,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,7,3,4,0,111342909,13.071513,0.261430,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,7,3,4,1,111342909,11.949999,0.239000,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,8,3,1,0,111342909,10.082296,0.201646,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,8,3,1,1,111342909,9.293248,0.185865,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,8,3,4,0,111342909,13.024161,0.260483,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,8,3,4,1,111342909,12.088360,0.241767,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,9,4,1,0,111342909,12.639175,0.252784,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,9,4,1,1,111342909,11.883379,0.237668,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,9,4,4,0,111342909,11.829627,0.236593,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,9,4,4,1,111342909,10.902928,0.218059,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,10,4,1,0,111342909,12.896902,0.257938,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,10,4,1,1,111342909,12.226284,0.244526,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,10,4,4,0,111342909,12.123671,0.242473,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,10,4,4,1,111342909,11.232064,0.224641,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,11,4,1,0,111342909,12.777012,0.255540,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,11,4,1,1,111342909,12.236402,0.244728,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,11,4,4,0,111342909,12.260968,0.245219,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,11,4,4,1,111342909,11.576337,0.231527,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,12,4,1,0,111342909,12.749734,0.254995,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,12,4,1,1,111342909,12.213150,0.244263,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,12,4,4,0,111342909,12.005767,0.240115,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,12,4,4,1,111342909,11.226104,0.224522,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,13,4,1,0,111342909,12.259283,0.245186,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,13,4,1,1,111342909,11.477082,0.229542,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,13,4,4,0,111342909,10.843189,0.216864,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,13,4,4,1,111342909,10.105910,0.202118,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,14,4,1,0,111342909,12.243876,0.244878,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,14,4,1,1,111342909,11.501449,0.230029,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,14,4,4,0,111342909,10.572355,0.211447,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,14,4,4,1,111342909,9.918964,0.198379,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,15,4,1,0,111342909,11.802246,0.236045,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,15,4,1,1,111342909,11.146756,0.222935,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,15,4,4,0,111342909,10.274347,0.205487,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,15,4,4,1,111342909,9.699634,0.193993,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,16,4,1,0,111342909,11.530310,0.230606,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,16,4,1,1,111342909,10.999864,0.219997,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,16,4,4,0,111342909,9.740085,0.194802,50,37499,
/home/ogreen/data/tamu/webbase-2001.mtx,118142155,1736677821,16,4,4,1,111342909,9.099272,0.181985,50,37499,

==> results/groute-kron.txt <==
(r11) ogreen@rl-dgx2-c24-u16:~/cuhornet-butterfly/hornetsnest/build$ ./butterfly ~/kron_g500-logn21/kron_g500-logn21.mtx 1 16 1 1 0
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,1,1,4,1,1930586,0.518853,0.010377,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,2,2,4,1,1930586,0.359218,0.007184,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,3,2,4,1,1930586,0.553738,0.011075,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,4,2,4,1,1930586,0.512019,0.010240,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,5,3,4,1,1930586,0.728350,0.014567,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,6,3,4,1,1930586,0.755547,0.015111,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,7,3,4,1,1930586,0.887550,0.017751,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,8,3,4,1,1930586,0.931392,0.018628,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,9,4,4,1,1930586,1.032539,0.020651,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,10,4,4,1,1930586,1.078261,0.021565,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,11,4,4,1,1930586,1.202306,0.024046,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,12,4,4,1,1930586,1.293955,0.025879,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,13,4,4,1,1930586,1.369045,0.027381,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,14,4,4,1,1930586,1.438317,0.028766,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,15,4,4,1,1930586,1.618661,0.032373,50,429,
/home/ogreen/kron_g500-logn21/kron_g500-logn21.mtx,2097152,182082942,16,4,4,1,1930586,1.715979,0.034320,50,429,


(base) ogreen@rl-dgx2-c24-u05:~/groute/build$ ./bfs -num_gpus 16 -startwith 1 -graphfile ~/ppopp17-artifact/dataset/kron21.sym/kron_g500-simple-logn21-weighted-random.sym.gr
Running BFS with 16 GPUs, starting with 1 GPUs

Testing single GPU BFS
--------------------

Testing with 1 GPUs
--------------------


Loading graph /home/ogreen/ppopp17-artifact/dataset/kron21.sym/kron_g500-simple-logn21-weighted-random.sym.gr (1)
/home/ogreen/ppopp17-artifact/dataset/kron21.sym/kron_g500-simple-logn21-weighted-random.sym.gr has 2097152 nodes and 182081864 edges
read 182081864 edges
read data for 182081864 edges

----- Running BFS -----


BFS: 24.713000 ms. <filter>

Warning: Result not checked
Testing with 2 GPUs
--------------------


Loading graph /home/ogreen/ppopp17-artifact/dataset/kron21.sym/kron_g500-simple-logn21-weighted-random.sym.gr (1)

----- Running BFS -----


Starting METIS partitioning
Converted graph to 32-bit, calling METIS
Building partitioned graph and lookup tables
METIS partitioning done

BFS: 34.616000 ms. <filter>

Warning: Result not checked
Testing with 3 GPUs
--------------------


Loading graph /home/ogreen/ppopp17-artifact/dataset/kron21.sym/kron_g500-simple-logn21-weighted-random.sym.gr (1)

----- Running BFS -----


Starting METIS partitioning
Converted graph to 32-bit, calling METIS
Building partitioned graph and lookup tables
METIS partitioning done

BFS: 31.015000 ms. <filter>

Warning: Result not checked
Testing with 4 GPUs
--------------------


Loading graph /home/ogreen/ppopp17-artifact/dataset/kron21.sym/kron_g500-simple-logn21-weighted-random.sym.gr (1)

----- Running BFS -----


Starting METIS partitioning
Converted graph to 32-bit, calling METIS
Building partitioned graph and lookup tables
METIS partitioning done

BFS: 31.273000 ms. <filter>

Warning: Result not checked
Testing with 5 GPUs
--------------------


Loading graph /home/ogreen/ppopp17-artifact/dataset/kron21.sym/kron_g500-simple-logn21-weighted-random.sym.gr (1)

----- Running BFS -----


Starting METIS partitioning
Converted graph to 32-bit, calling METIS
Building partitioned graph and lookup tables
METIS partitioning done

BFS: 50.785000 ms. <filter>

Warning: Result not checked
Testing with 6 GPUs
--------------------


Loading graph /home/ogreen/ppopp17-artifact/dataset/kron21.sym/kron_g500-simple-logn21-weighted-random.sym.gr (1)

----- Running BFS -----


Starting METIS partitioning
Converted graph to 32-bit, calling METIS
Segmentation fault (core dumped)

==> results/gunrock.txt <==
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --mark-pred --device=0,1

./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11,12
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11,12,13
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11,12,13,14
./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15








(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (0s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (80s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 6 GPU(s): [ 0 1 2 3 4 5 ].
Partition begin. seed=1605892793
partition end. (7433.699846 ms)
Using traversal-mode LB
__________________________
0	 1	 0	 queue3 	 oversize :	 2271914 ->	 24956273
5	 1	 0	 queue3 	 oversize :	 2271921 ->	 24703275
4	 1	 0	 queue3 	 oversize :	 2271914 ->	 24740403
1	 1	 0	 queue3 	 oversize :	 2271914 ->	 24234622
3	 1	 0	 queue3 	 oversize :	 2271914 ->	 24165016
2	 1	 0	 queue3 	 oversize :	 2271921 ->	 24720586
0	 2	 0	 queue3 	 oversize :	 2271914 ->	 5683640
2	 2	 0	 queue3 	 oversize :	 2271921 ->	 5712234
1	 2	 0	 queue3 	 oversize :	 2271914 ->	 5727555
3	 2	 0	 queue3 	 oversize :	 2271914 ->	 5715233
5	 2	 0	 queue3 	 oversize :	 2271921 ->	 5746996
4	 2	 0	 queue3 	 oversize :	 2271914 ->	 5723568
--------------------------
iteration 0 elapsed: 347.625971 ms, src = 1930586, #iteration = 7

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6
GPU_0	 666894336	 24956273	 5683640	 1141792	 1141792	 702640	 702640	 1152231	 1152231	 709064	 709064	 1137281	 1137281	 699864	 699864	 1151561	 1151561	 708652	 708652	 1146875	 1146875	 705768	 705768	 8001645
GPU_1	 662700032	 5727555	 24234622	 1161110	 1161110	 714528	 714528	 1151717	 1151717	 708748	 708748	 1134304	 1134304	 698032	 698032	 1146628	 1146628	 705616	 705616	 1145848	 1145848	 705136	 705136	 8011512
GPU_2	 666894336	 5712234	 24720586	 1161233	 1161233	 714604	 714604	 1141714	 1141714	 702592	 702592	 1141220	 1141220	 702288	 702288	 1151191	 1151191	 708424	 708424	 1148337	 1148337	 706668	 706668	 8015607
GPU_3	 662700032	 5715233	 24165016	 1160902	 1160902	 714400	 714400	 1138984	 1138984	 700912	 700912	 1152042	 1152042	 708948	 708948	 1148825	 1148825	 706968	 706968	 1145055	 1145055	 704648	 704648	 8017713
GPU_4	 666894336	 5723568	 24740403	 1163255	 1163255	 715848	 715848	 1141161	 1141161	 702252	 702252	 1153154	 1153154	 709632	 709632	 1137736	 1137736	 700144	 700144	 1148877	 1148877	 707000	 707000	 8016088
GPU_5	 666894336	 5746996	 24703275	 1163307	 1163307	 715880	 715880	 1142676	 1142676	 703184	 703184	 1153862	 1153862	 710068	 710068	 1137898	 1137898	 700244	 700244	 1153648	 1153648	 709936	 709936	 8023303
	 queue_sizing =	 71.400538 	 70.782928	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 347.6260 ms
 iterations: 7
 min. elapsed: 347.6260 ms
 max. elapsed: 347.6260 ms
 rate: 523.7862 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 239249.0871 ms
 preprocess time: 10347.2862 ms
 postprocess time: 1514.1850 ms
 total time: 252330.9119 ms

(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (0s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (80s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 7 GPU(s): [ 0 1 2 3 4 5 6 ].
Partition begin. seed=1605893077
partition end. (7469.936848 ms)
Using traversal-mode LB
__________________________
3	 0	 0	 queue3 	 oversize :	 1947356 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 2097154 ->	 21436276
0	 1	 0	 queue3 	 oversize :	 1947356 ->	 20366137
1	 1	 0	 queue3 	 oversize :	 1947356 ->	 21082676
2	 1	 0	 queue3 	 oversize :	 1947356 ->	 21103745
5	 1	 0	 queue3 	 oversize :	 1947356 ->	 21477620
4	 1	 0	 queue3 	 oversize :	 1947356 ->	 21007676
0	 1	 0	 queue3 	 oversize :	 1947356 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 1947356 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 1947363 ->	 21046047
2	 1	 0	 queue3 	 oversize :	 1947356 ->	 2097154
1	 1	 0	 queue3 	 oversize :	 1947356 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 1947356 ->	 2097154
4	 1	 0	 queue3 	 oversize :	 1947356 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 1947363 ->	 2097154
6	 2	 0	 queue3 	 oversize :	 2097154 ->	 4934108
2	 2	 0	 queue3 	 oversize :	 2097154 ->	 4840237
1	 2	 0	 queue3 	 oversize :	 2097154 ->	 4891313
5	 2	 0	 queue3 	 oversize :	 2097154 ->	 4893579
0	 2	 0	 queue3 	 oversize :	 2097154 ->	 4960542
4	 2	 0	 queue3 	 oversize :	 2097154 ->	 4883378
3	 2	 0	 queue3 	 oversize :	 2097154 ->	 4906071
--------------------------
iteration 0 elapsed: 528.183937 ms, src = 1930586, #iteration = 7

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6,0	 #keys6,1	 #ins6,0	 #ins6,1 #keys7
GPU_0	 643825664	 4960542	 20366137	 940214	 940214	 578592	 578592	 945115	 945115	 581608	 581608	 956672	 956672	 588720	 588720	 941364	 941364	 579300	 579300	 950425	 950425	 584876	 584876	 941091	 941091	 579132	 579132	 7622227
GPU_1	 650117120	 4891313	 21082676	 933155	 933155	 574248	 574248	 944868	 944868	 581456	 581456	 956191	 956191	 588424	 588424	 940201	 940201	 578584	 578584	 951160	 951160	 585328	 585328	 941754	 941754	 579540	 579540	 7614674
GPU_2	 650117120	 4840237	 21103745	 925602	 925602	 569600	 569600	 935384	 935384	 575620	 575620	 951550	 951550	 585568	 585568	 933525	 933525	 574476	 574476	 948300	 948300	 583568	 583568	 936288	 936288	 576176	 576176	 7577994
GPU_3	 652214272	 21436276	 4906071	 933460	 933460	 574436	 574436	 941540	 941540	 579408	 579408	 944322	 944322	 581120	 581120	 940506	 940506	 578772	 578772	 951849	 951849	 585752	 585752	 942229	 942229	 579832	 579832	 7601251
GPU_4	 650117120	 4883378	 21007676	 933161	 933161	 574252	 574252	 940558	 940558	 578804	 578804	 945297	 945297	 581720	 581720	 958303	 958303	 589724	 589724	 951316	 951316	 585424	 585424	 941260	 941260	 579236	 579236	 7617241
GPU_5	 652214272	 4893579	 21477620	 934325	 934325	 574968	 574968	 941462	 941462	 579360	 579360	 946759	 946759	 582620	 582620	 958719	 958719	 589980	 589980	 940149	 940149	 578552	 578552	 941917	 941917	 579640	 579640	 7610676
GPU_6	 650117120	 4934108	 21046047	 931634	 931634	 573312	 573312	 942216	 942216	 579824	 579824	 945641	 945641	 581932	 581932	 958082	 958082	 589588	 589588	 942164	 942164	 579792	 579792	 949463	 949463	 584284	 584284	 7616552
	 queue_sizing =	 71.551325 	 71.689325	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 528.1840 ms
 iterations: 7
 min. elapsed: 528.1839 ms
 max. elapsed: 528.1839 ms
 rate: 344.7316 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 267749.3141 ms
 preprocess time: 11157.4061 ms
 postprocess time: 2379.8878 ms
 total time: 283283.3600 ms

(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (0s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (79s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 8 GPU(s): [ 0 1 2 3 4 5 6 7 ].
Partition begin. seed=1605893388
partition end. (7758.605003 ms)
Using traversal-mode LB
__________________________
7	 0	 0	 queue3 	 oversize :	 1703938 ->	 2097154
7	 1	 0	 queue3 	 oversize :	 2097154 ->	 17927066
2	 1	 0	 queue3 	 oversize :	 1703938 ->	 18091264
6	 1	 0	 queue3 	 oversize :	 1703938 ->	 19141425
0	 1	 0	 queue3 	 oversize :	 1703938 ->	 18099115
5	 1	 0	 queue3 	 oversize :	 1703938 ->	 18187986
3	 1	 0	 queue3 	 oversize :	 1703938 ->	 18937881
4	 1	 0	 queue3 	 oversize :	 1703938 ->	 18777144
1	 1	 0	 queue3 	 oversize :	 1703938 ->	 18358298
7	 1	 0	 queue3 	 oversize :	 1703938 ->	 2097154
2	 1	 0	 queue3 	 oversize :	 1703938 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 1703938 ->	 2097154
0	 1	 0	 queue3 	 oversize :	 1703938 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 1703938 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 1703938 ->	 2097154
4	 1	 0	 queue3 	 oversize :	 1703938 ->	 2097154
1	 1	 0	 queue3 	 oversize :	 1703938 ->	 2097154
6	 2	 0	 queue3 	 oversize :	 2097154 ->	 4271355
7	 2	 0	 queue3 	 oversize :	 2097154 ->	 4262292
4	 2	 0	 queue3 	 oversize :	 2097154 ->	 4267011
2	 2	 0	 queue3 	 oversize :	 2097154 ->	 4276208
5	 2	 0	 queue3 	 oversize :	 2097154 ->	 4281902
0	 2	 0	 queue3 	 oversize :	 2097154 ->	 4340525
3	 2	 0	 queue3 	 oversize :	 2097154 ->	 4298984
1	 2	 0	 queue3 	 oversize :	 2097154 ->	 4310953
--------------------------
iteration 0 elapsed: 587.039948 ms, src = 1930586, #iteration = 7

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6,0	 #keys6,1	 #ins6,0	 #ins6,1 #keys7,0	 #keys7,1	 #ins7,0	 #ins7,1 #keys8
GPU_0	 643825664	 4340525	 18099115	 792774	 792774	 487860	 487860	 792105	 792105	 487448	 487448	 803337	 803337	 494360	 494360	 802485	 802485	 493836	 493836	 789869	 789869	 486072	 486072	 805969	 805969	 495980	 495980	 793671	 793671	 488412	 488412	 7284136
GPU_1	 648019968	 4310953	 18358298	 792040	 792040	 487408	 487408	 791793	 791793	 487256	 487256	 802700	 802700	 493968	 493968	 799781	 799781	 492172	 492172	 789771	 789771	 486012	 486012	 806203	 806203	 496124	 496124	 795088	 795088	 489284	 489284	 7281302
GPU_2	 643825664	 4276208	 18091264	 789752	 789752	 486000	 486000	 789771	 789771	 486012	 486012	 798852	 798852	 491600	 491600	 797916	 797916	 491024	 491024	 785650	 785650	 483476	 483476	 804104	 804104	 494832	 494832	 791305	 791305	 486956	 486956	 7261275
GPU_3	 652214272	 4298984	 18937881	 790025	 790025	 486168	 486168	 792696	 792696	 487812	 487812	 789316	 789316	 485732	 485732	 798169	 798169	 491180	 491180	 788673	 788673	 485336	 485336	 805631	 805631	 495772	 495772	 794224	 794224	 488752	 488752	 7262660
GPU_4	 648019968	 4267011	 18777144	 792020	 792020	 487396	 487396	 791936	 791936	 487344	 487344	 789271	 789271	 485704	 485704	 802654	 802654	 493940	 493940	 787795	 787795	 484796	 484796	 806353	 806353	 496216	 496216	 793067	 793067	 488040	 488040	 7267021
GPU_5	 643825664	 4281902	 18187986	 787340	 787340	 484516	 484516	 789973	 789973	 486136	 486136	 789758	 789758	 486004	 486004	 801471	 801471	 493212	 493212	 798078	 798078	 491124	 491124	 803252	 803252	 494308	 494308	 793164	 793164	 488100	 488100	 7266963
GPU_6	 652214272	 4271355	 19141425	 787893	 787893	 484856	 484856	 788777	 788777	 485400	 485400	 788933	 788933	 485496	 485496	 799411	 799411	 491944	 491944	 796967	 796967	 490440	 490440	 787210	 787210	 484436	 484436	 789160	 789160	 485636	 485636	 7242276
GPU_7	 643825664	 17927066	 4262292	 786313	 786313	 483884	 483884	 789550	 789550	 485876	 485876	 786710	 786710	 484128	 484128	 801309	 801309	 493112	 493112	 796499	 796499	 490152	 490152	 788088	 788088	 484976	 484976	 801868	 801868	 493456	 493456	 7254262
	 queue_sizing =	 68.386330 	 73.018742	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 587.0399 ms
 iterations: 7
 min. elapsed: 587.0399 ms
 max. elapsed: 587.0399 ms
 rate: 310.1692 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 292235.2788 ms
 preprocess time: 13875.4010 ms
 postprocess time: 3157.6202 ms
 total time: 311783.4702 ms

(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (0s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (79s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 9 GPU(s): [ 0 1 2 3 4 5 6 7 8 ].
Partition begin. seed=1605893730
partition end. (7965.884924 ms)
Using traversal-mode LB
__________________________
6	 0	 0	 queue3 	 oversize :	 1514612 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 2097154 ->	 16739297
3	 1	 0	 queue3 	 oversize :	 1514612 ->	 16339761
1	 1	 0	 queue3 	 oversize :	 1514612 ->	 16701999
4	 1	 0	 queue3 	 oversize :	 1514612 ->	 15641352
8	 1	 0	 queue3 	 oversize :	 1514612 ->	 15955974
2	 1	 0	 queue3 	 oversize :	 1514612 ->	 16859649
0	 1	 0	 queue3 	 oversize :	 1514606 ->	 16769891
7	 1	 0	 queue3 	 oversize :	 1514612 ->	 16158602
6	 1	 0	 queue3 	 oversize :	 1514612 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 1514612 ->	 16353656
4	 1	 0	 queue3 	 oversize :	 1514612 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 1514612 ->	 2097154
1	 1	 0	 queue3 	 oversize :	 1514612 ->	 2097154
8	 1	 0	 queue3 	 oversize :	 1514612 ->	 2097154
2	 1	 0	 queue3 	 oversize :	 1514612 ->	 2097154
0	 1	 0	 queue3 	 oversize :	 1514606 ->	 2097154
7	 1	 0	 queue3 	 oversize :	 1514612 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 1514612 ->	 2097154
8	 2	 0	 queue3 	 oversize :	 2097154 ->	 3799450
5	 2	 0	 queue3 	 oversize :	 2097154 ->	 3854802
7	 2	 0	 queue3 	 oversize :	 2097154 ->	 3822751
2	 2	 0	 queue3 	 oversize :	 2097154 ->	 3795948
6	 2	 0	 queue3 	 oversize :	 2097154 ->	 3800310
1	 2	 0	 queue3 	 oversize :	 2097154 ->	 3825905
0	 2	 0	 queue3 	 oversize :	 2097154 ->	 3798073
4	 2	 0	 queue3 	 oversize :	 2097154 ->	 3826283
3	 2	 0	 queue3 	 oversize :	 2097154 ->	 3785710
--------------------------
iteration 0 elapsed: 863.942146 ms, src = 1930586, #iteration = 7

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6,0	 #keys6,1	 #ins6,0	 #ins6,1 #keys7,0	 #keys7,1	 #ins7,0	 #ins7,1 #keys8,0	 #keys8,1	 #ins8,0	 #ins8,1 #keys9
GPU_0	 677380096	 3798073	 16769891	 686187	 686187	 422268	 422268	 686421	 686421	 422412	 422412	 681345	 681345	 419288	 419288	 673285	 673285	 414328	 414328	 678823	 678823	 417736	 417736	 694592	 694592	 427440	 427440	 676860	 676860	 416528	 416528	 671900	 671900	 413476	 413476	 6964004
GPU_1	 677380096	 3825905	 16701999	 690484	 690484	 424912	 424912	 689489	 689489	 424300	 424300	 683841	 683841	 420824	 420824	 673369	 673369	 414380	 414380	 679863	 679863	 418376	 418376	 693753	 693753	 426924	 426924	 679993	 679993	 418456	 418456	 674156	 674156	 414864	 414864	 6979546
GPU_2	 679477248	 3795948	 16859649	 686798	 686798	 422644	 422644	 685310	 685310	 421728	 421728	 681969	 681969	 419672	 419672	 671790	 671790	 413408	 413408	 678134	 678134	 417312	 417312	 693396	 693396	 426704	 426704	 677419	 677419	 416872	 416872	 672966	 672966	 414132	 414132	 6962379
GPU_3	 675282944	 3785710	 16339761	 685758	 685758	 422004	 422004	 685817	 685817	 422040	 422040	 689463	 689463	 424284	 424284	 670854	 670854	 412832	 412832	 677367	 677367	 416840	 416840	 692967	 692967	 426440	 426440	 677620	 677620	 416996	 416996	 672017	 672017	 413548	 413548	 6966461
GPU_4	 668991488	 3826283	 15641352	 687461	 687461	 423052	 423052	 687409	 687409	 423020	 423020	 687975	 687975	 423368	 423368	 682918	 682918	 420256	 420256	 680786	 680786	 418944	 418944	 693669	 693669	 426872	 426872	 676561	 676561	 416344	 416344	 673291	 673291	 414332	 414332	 6984668
GPU_5	 675282944	 3854802	 16353656	 688631	 688631	 423772	 423772	 688365	 688365	 423608	 423608	 690009	 690009	 424620	 424620	 684413	 684413	 421176	 421176	 673779	 673779	 414632	 414632	 695768	 695768	 428164	 428164	 677003	 677003	 416616	 416616	 673597	 673597	 414520	 414520	 6986163
GPU_6	 677380096	 16739297	 3800310	 685394	 685394	 421780	 421780	 686896	 686896	 422704	 422704	 690269	 690269	 424780	 424780	 685264	 685264	 421700	 421700	 672947	 672947	 414120	 414120	 680376	 680376	 418692	 418692	 677159	 677159	 416712	 416712	 673148	 673148	 414244	 414244	 6966052
GPU_7	 673185792	 3822751	 16158602	 685836	 685836	 422052	 422052	 684315	 684315	 421116	 421116	 686571	 686571	 422504	 422504	 678933	 678933	 417804	 417804	 671328	 671328	 413124	 413124	 676268	 676268	 416164	 416164	 691836	 691836	 425744	 425744	 671439	 671439	 413192	 413192	 6961125
GPU_8	 671088640	 3799450	 15955974	 685791	 685791	 422024	 422024	 684998	 684998	 421536	 421536	 685388	 685388	 421776	 421776	 682255	 682255	 419848	 419848	 669112	 669112	 411760	 411760	 676931	 676931	 416572	 416572	 692005	 692005	 425848	 425848	 675521	 675521	 415704	 415704	 6966598
	 queue_sizing =	 71.837235 	 72.353730	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 863.9421 ms
 iterations: 7
 min. elapsed: 863.9421 ms
 max. elapsed: 863.9421 ms
 rate: 210.7568 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 318669.3399 ms
 preprocess time: 16045.8648 ms
 postprocess time: 4283.1359 ms
 total time: 342881.4759 ms

(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (0s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (82s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 11 GPU(s): [ 0 1 2 3 4 5 6 7 8 9 9 ].
Partition begin. seed=1605894106
partition end. (8054.681063 ms)
[/home/ogreen/gunrock-mg/gunrock/app/enactor_base.cuh, 291 @ gpu 0] cudaDeviceEnablePeerAccess failed (CUDA error 704: peer access is already enabled)
[/home/ogreen/gunrock-mg/tests/bfs/test_bfs.cu, 388 @ gpu 0] BFS Enactor Init failed (CUDA error 704: peer access is already enabled)

 [BFS] finished.
 avg. elapsed: 0.0000 ms
 iterations: 0
 load time: 348072.1970 ms
 preprocess time: 0.0000 ms
 postprocess time: 0.0000 ms
 total time: 360267.5591 ms

(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (1s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (79s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 11 GPU(s): [ 0 1 2 3 4 5 6 7 8 9 10 ].
Partition begin. seed=1605894495
partition end. (8003.447056 ms)
Using traversal-mode LB
__________________________
6	 0	 0	 queue3 	 oversize :	 1239227 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 2097154 ->	 13167786
7	 1	 0	 queue3 	 oversize :	 1239227 ->	 12939535
9	 1	 0	 queue3 	 oversize :	 1239233 ->	 13697652
5	 1	 0	 queue3 	 oversize :	 1239233 ->	 13434499
2	 1	 0	 queue3 	 oversize :	 1239227 ->	 13821911
1	 1	 0	 queue3 	 oversize :	 1239227 ->	 13660591
10	 1	 0	 queue3 	 oversize :	 1239227 ->	 13211464
3	 1	 0	 queue3 	 oversize :	 1239227 ->	 13164917
0	 1	 0	 queue3 	 oversize :	 1239227 ->	 13341687
4	 1	 0	 queue3 	 oversize :	 1239227 ->	 13552365
8	 1	 0	 queue3 	 oversize :	 1239227 ->	 13527778
6	 1	 0	 queue3 	 oversize :	 1239227 ->	 2097154
7	 1	 0	 queue3 	 oversize :	 1239227 ->	 2097154
9	 1	 0	 queue3 	 oversize :	 1239233 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 1239233 ->	 2097154
2	 1	 0	 queue3 	 oversize :	 1239227 ->	 2097154
1	 1	 0	 queue3 	 oversize :	 1239227 ->	 2097154
10	 1	 0	 queue3 	 oversize :	 1239227 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 1239227 ->	 2097154
0	 1	 0	 queue3 	 oversize :	 1239227 ->	 2097154
4	 1	 0	 queue3 	 oversize :	 1239227 ->	 2097154
8	 1	 0	 queue3 	 oversize :	 1239227 ->	 2097154
9	 2	 0	 queue3 	 oversize :	 2097154 ->	 3116443
1	 2	 0	 queue3 	 oversize :	 2097154 ->	 3156848
6	 2	 0	 queue3 	 oversize :	 2097154 ->	 3120106
5	 2	 0	 queue3 	 oversize :	 2097154 ->	 3127888
8	 2	 0	 queue3 	 oversize :	 2097154 ->	 3116839
10	 2	 0	 queue3 	 oversize :	 2097154 ->	 3088479
3	 2	 0	 queue3 	 oversize :	 2097154 ->	 3101936
0	 2	 0	 queue3 	 oversize :	 2097154 ->	 3128190
4	 2	 0	 queue3 	 oversize :	 2097154 ->	 3094794
2	 2	 0	 queue3 	 oversize :	 2097154 ->	 3126668
7	 2	 0	 queue3 	 oversize :	 2097154 ->	 3131045
--------------------------
iteration 0 elapsed: 918.034077 ms, src = 1930586, #iteration = 7

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6,0	 #keys6,1	 #ins6,0	 #ins6,1 #keys7,0	 #keys7,1	 #ins7,0	 #ins7,1 #keys8,0	 #keys8,1	 #ins8,0	 #ins8,1 #keys9,0	 #keys9,1	 #ins9,0	 #ins9,1 #keys10,0	 #keys10,1	 #ins10,0	 #ins10,1 #keys11
GPU_0	 721420288	 3128190	 13341687	 530031	 530031	 326172	 326172	 535732	 535732	 329680	 329680	 521289	 521289	 320792	 320792	 526482	 526482	 323988	 323988	 525813	 525813	 323576	 323576	 526125	 526125	 323768	 323768	 521198	 521198	 320736	 320736	 528263	 528263	 325084	 325084	 527269	 527269	 324472	 324472	 523310	 523310	 322036	 322036	 6504721
GPU_1	 715128832	 3156848	 13660591	 523954	 523954	 322432	 322432	 534809	 534809	 329112	 329112	 520886	 520886	 320544	 320544	 528328	 528328	 325124	 325124	 524246	 524246	 322612	 322612	 527470	 527470	 324596	 324596	 520691	 520691	 320424	 320424	 527431	 527431	 324572	 324572	 529505	 529505	 325848	 325848	 522745	 522745	 321688	 321688	 6499274
GPU_2	 719323136	 3126668	 13821911	 523687	 523687	 322268	 322268	 529544	 529544	 325872	 325872	 520580	 520580	 320356	 320356	 525293	 525293	 323256	 323256	 524961	 524961	 323052	 323052	 528842	 528842	 325440	 325440	 520086	 520086	 320052	 320052	 527678	 527678	 324724	 324724	 528068	 528068	 324964	 324964	 522686	 522686	 321652	 321652	 6490635
GPU_3	 715128832	 3101936	 13164917	 522654	 522654	 321632	 321632	 525559	 525559	 323420	 323420	 531396	 531396	 327012	 327012	 524422	 524422	 322720	 322720	 520931	 520931	 320572	 320572	 525878	 525878	 323616	 323616	 514672	 514672	 316720	 316720	 524974	 524974	 323060	 323060	 525182	 525182	 323188	 323188	 520652	 520652	 320400	 320400	 6475529
GPU_4	 708837376	 3094794	 13552365	 522712	 522712	 321668	 321668	 528543	 528543	 325256	 325256	 534958	 534958	 329204	 329204	 517785	 517785	 318636	 318636	 523219	 523219	 321980	 321980	 526879	 526879	 324232	 324232	 517311	 517311	 318344	 318344	 525000	 525000	 323076	 323076	 527295	 527295	 324488	 324488	 521217	 521217	 320748	 320748	 6484129
GPU_5	 708837376	 3127888	 13434499	 521757	 521757	 321080	 321080	 527204	 527204	 324432	 324432	 532891	 532891	 327932	 327932	 519124	 519124	 319460	 319460	 523746	 523746	 322304	 322304	 526099	 526099	 323752	 323752	 517590	 517590	 318516	 318516	 525143	 525143	 323164	 323164	 527301	 527301	 324492	 324492	 521295	 521295	 320796	 320796	 6481366
GPU_6	 708837376	 13167786	 3120106	 522745	 522745	 321688	 321688	 527691	 527691	 324732	 324732	 534178	 534178	 328724	 328724	 518435	 518435	 319036	 319036	 525195	 525195	 323196	 323196	 523070	 523070	 321888	 321888	 518195	 518195	 318888	 318888	 527548	 527548	 324644	 324644	 527067	 527067	 324348	 324348	 523681	 523681	 322264	 322264	 6487015
GPU_7	 710934528	 3131045	 12939535	 523044	 523044	 321872	 321872	 527561	 527561	 324652	 324652	 532703	 532703	 327816	 327816	 519196	 519196	 319504	 319504	 525091	 525091	 323132	 323132	 522615	 522615	 321608	 321608	 526404	 526404	 323940	 323940	 526112	 526112	 323760	 323760	 526879	 526879	 324232	 324232	 521204	 521204	 320740	 320740	 6490018
GPU_8	 708837376	 3116839	 13527778	 523557	 523557	 322188	 322188	 528237	 528237	 325068	 325068	 533242	 533242	 328148	 328148	 519683	 519683	 319804	 319804	 524311	 524311	 322652	 322652	 521679	 521679	 321032	 321032	 526599	 526599	 324060	 324060	 519118	 519118	 319456	 319456	 527587	 527587	 324668	 324668	 518994	 518994	 319380	 319380	 6482218
GPU_9	 713031680	 3116443	 13697652	 521490	 521490	 320916	 320916	 527737	 527737	 324760	 324760	 533132	 533132	 328080	 328080	 518897	 518897	 319320	 319320	 525195	 525195	 323196	 323196	 522153	 522153	 321324	 321324	 525735	 525735	 323528	 323528	 518013	 518013	 318776	 318776	 526573	 526573	 324044	 324044	 520782	 520782	 320480	 320480	 6478922
GPU_10	 702545920	 3088479	 13211464	 521659	 521659	 321020	 321020	 526209	 526209	 323820	 323820	 533574	 533574	 328352	 328352	 518266	 518266	 318932	 318932	 523232	 523232	 321988	 321988	 521224	 521224	 320752	 320752	 523752	 523752	 322308	 322308	 516453	 516453	 317816	 317816	 525637	 525637	 323468	 323468	 526333	 526333	 323896	 323896	 6475549
	 queue_sizing =	 69.067852 	 72.498878	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 918.0341 ms
 iterations: 7
 min. elapsed: 918.0341 ms
 max. elapsed: 918.0341 ms
 rate: 198.3387 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 372637.9130 ms
 preprocess time: 19705.5171 ms
 postprocess time: 5382.7009 ms
 total time: 403031.1248 ms

(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (0s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (79s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 12 GPU(s): [ 0 1 2 3 4 5 6 7 8 9 10 11 ].
Partition begin. seed=1605894926
partition end. (8060.958862 ms)
Using traversal-mode LB
__________________________
2	 0	 0	 queue3 	 oversize :	 1135961 ->	 2097154
2	 1	 0	 queue3 	 oversize :	 2097154 ->	 12189668
8	 1	 0	 queue3 	 oversize :	 1135955 ->	 12364126
7	 1	 0	 queue3 	 oversize :	 1135961 ->	 12902135
1	 1	 0	 queue3 	 oversize :	 1135961 ->	 12608996
3	 1	 0	 queue3 	 oversize :	 1135955 ->	 12171878
6	 1	 0	 queue3 	 oversize :	 1135955 ->	 12207401
9	 1	 0	 queue3 	 oversize :	 1135961 ->	 12118942
5	 1	 0	 queue3 	 oversize :	 1135961 ->	 12478116
10	 1	 0	 queue3 	 oversize :	 1135961 ->	 12249871
11	 1	 0	 queue3 	 oversize :	 1135955 ->	 12383516
0	 1	 0	 queue3 	 oversize :	 1135961 ->	 11843865
2	 1	 0	 queue3 	 oversize :	 1135961 ->	 2097154
8	 1	 0	 queue3 	 oversize :	 1135955 ->	 2097154
4	 1	 0	 queue3 	 oversize :	 1135961 ->	 12001673
9	 1	 0	 queue3 	 oversize :	 1135961 ->	 2097154
7	 1	 0	 queue3 	 oversize :	 1135961 ->	 2097154
1	 1	 0	 queue3 	 oversize :	 1135961 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 1135955 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 1135955 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 1135961 ->	 2097154
10	 1	 0	 queue3 	 oversize :	 1135961 ->	 2097154
11	 1	 0	 queue3 	 oversize :	 1135955 ->	 2097154
0	 1	 0	 queue3 	 oversize :	 1135961 ->	 2097154
4	 1	 0	 queue3 	 oversize :	 1135961 ->	 2097154
3	 2	 0	 queue3 	 oversize :	 2097154 ->	 2879237
6	 2	 0	 queue3 	 oversize :	 2097154 ->	 2852039
9	 2	 0	 queue3 	 oversize :	 2097154 ->	 2825285
7	 2	 0	 queue3 	 oversize :	 2097154 ->	 2835456
4	 2	 0	 queue3 	 oversize :	 2097154 ->	 2845126
0	 2	 0	 queue3 	 oversize :	 2097154 ->	 2873681
8	 2	 0	 queue3 	 oversize :	 2097154 ->	 2901104
11	 2	 0	 queue3 	 oversize :	 2097154 ->	 2855676
1	 2	 0	 queue3 	 oversize :	 2097154 ->	 2866685
10	 2	 0	 queue3 	 oversize :	 2097154 ->	 2852550
2	 2	 0	 queue3 	 oversize :	 2097154 ->	 2842228
5	 2	 0	 queue3 	 oversize :	 2097154 ->	 2880171
--------------------------
iteration 0 elapsed: 1074.653864 ms, src = 1930586, #iteration = 6

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6,0	 #keys6,1	 #ins6,0	 #ins6,1 #keys7,0	 #keys7,1	 #ins7,0	 #ins7,1 #keys8,0	 #keys8,1	 #ins8,0	 #ins8,1 #keys9,0	 #keys9,1	 #ins9,0	 #ins9,1 #keys10,0	 #keys10,1	 #ins10,0	 #ins10,1 #keys11,0	 #keys11,1	 #ins11,0	 #ins11,1 #keys12
GPU_0	 708837376	 2873681	 11843865	 470706	 470706	 289664	 289664	 472714	 472714	 290900	 290900	 465220	 465220	 286288	 286288	 462834	 462834	 284820	 284820	 470244	 470244	 289380	 289380	 467443	 467443	 287656	 287656	 477583	 477583	 293896	 293896	 471486	 471486	 290144	 290144	 464154	 464154	 285632	 285632	 466071	 466071	 286812	 286812	 469217	 469217	 288748	 288748	 6293614
GPU_1	 715128832	 2866685	 12608996	 462288	 462288	 284484	 284484	 474456	 474456	 291972	 291972	 467729	 467729	 287832	 287832	 462691	 462691	 284732	 284732	 470849	 470849	 289752	 289752	 468080	 468080	 288048	 288048	 478928	 478928	 294724	 294724	 471759	 471759	 290312	 290312	 464349	 464349	 285752	 285752	 466058	 466058	 286804	 286804	 469243	 469243	 288764	 288764	 6292372
GPU_2	 710934528	 12189668	 2842228	 461723	 461723	 284136	 284136	 470810	 470810	 289728	 289728	 465551	 465551	 286492	 286492	 462243	 462243	 284456	 284456	 470667	 470667	 289640	 289640	 465207	 465207	 286280	 286280	 475841	 475841	 292824	 292824	 470738	 470738	 289684	 289684	 464583	 464583	 285896	 285896	 463523	 463523	 285244	 285244	 466845	 466845	 287288	 287288	 6273672
GPU_3	 708837376	 2879237	 12171878	 462132	 462132	 284388	 284388	 470459	 470459	 289512	 289512	 472311	 472311	 290652	 290652	 462802	 462802	 284800	 284800	 470660	 470660	 289636	 289636	 466903	 466903	 287324	 287324	 477095	 477095	 293596	 293596	 472773	 472773	 290936	 290936	 464947	 464947	 286120	 286120	 465070	 465070	 286196	 286196	 466845	 466845	 287288	 287288	 6287933
GPU_4	 706740224	 2845126	 12001673	 461417	 461417	 283948	 283948	 468125	 468125	 288076	 288076	 470901	 470901	 289784	 289784	 463946	 463946	 285504	 285504	 468873	 468873	 288536	 288536	 464303	 464303	 285724	 285724	 475574	 475574	 292660	 292660	 469555	 469555	 288956	 288956	 460995	 460995	 283688	 283688	 462568	 462568	 284656	 284656	 465636	 465636	 286544	 286544	 6267835
GPU_5	 713031680	 2880171	 12478116	 463725	 463725	 285368	 285368	 472253	 472253	 290616	 290616	 473845	 473845	 291596	 291596	 467397	 467397	 287628	 287628	 463465	 463465	 285208	 285208	 468249	 468249	 288152	 288152	 479435	 479435	 295036	 295036	 474086	 474086	 291744	 291744	 466364	 466364	 286992	 286992	 465259	 465259	 286312	 286312	 469536	 469536	 288944	 288944	 6299555
GPU_6	 708837376	 2852039	 12207401	 460689	 460689	 283500	 283500	 468359	 468359	 288220	 288220	 472272	 472272	 290628	 290628	 466091	 466091	 286824	 286824	 460189	 460189	 283192	 283192	 470049	 470049	 289260	 289260	 476419	 476419	 293180	 293180	 469087	 469087	 288668	 288668	 462834	 462834	 284820	 284820	 465057	 465057	 286188	 286188	 467319	 467319	 287580	 287580	 6274302
GPU_7	 715128832	 2835456	 12902135	 460228	 460228	 283216	 283216	 470251	 470251	 289384	 289384	 472266	 472266	 290624	 290624	 464128	 464128	 285616	 285616	 459123	 459123	 282536	 282536	 469250	 469250	 288768	 288768	 465980	 465980	 286756	 286756	 470946	 470946	 289812	 289812	 463978	 463978	 285524	 285524	 464583	 464583	 285896	 285896	 467735	 467735	 287836	 287836	 6264409
GPU_8	 710934528	 2901104	 12364126	 459929	 459929	 283032	 283032	 470140	 470140	 289316	 289316	 473722	 473722	 291520	 291520	 465922	 465922	 286720	 286720	 461885	 461885	 284236	 284236	 468717	 468717	 288440	 288440	 465740	 465740	 286608	 286608	 475470	 475470	 292596	 292596	 463569	 463569	 285272	 285272	 463289	 463289	 285100	 285100	 469198	 469198	 288736	 288736	 6273516
GPU_9	 708837376	 2825285	 12118942	 460020	 460020	 283088	 283088	 468457	 468457	 288280	 288280	 473540	 473540	 291408	 291408	 465285	 465285	 286328	 286328	 462399	 462399	 284552	 284552	 469932	 469932	 289188	 289188	 465272	 465272	 286320	 286320	 475568	 475568	 292656	 292656	 471778	 471778	 290324	 290324	 462477	 462477	 284600	 284600	 467313	 467313	 287576	 287576	 6277981
GPU_10	 708837376	 2852550	 12249871	 459760	 459760	 282928	 282928	 467183	 467183	 287496	 287496	 472883	 472883	 291004	 291004	 464180	 464180	 285648	 285648	 461814	 461814	 284192	 284192	 469107	 469107	 288680	 288680	 464420	 464420	 285796	 285796	 477121	 477121	 293612	 293612	 471434	 471434	 290112	 290112	 464050	 464050	 285568	 285568	 468268	 468268	 288164	 288164	 6276161
GPU_11	 713031680	 2855676	 12383516	 462821	 462821	 284812	 284812	 470992	 470992	 289840	 289840	 474157	 474157	 291788	 291788	 468093	 468093	 288056	 288056	 464986	 464986	 286144	 286144	 471583	 471583	 290204	 290204	 469055	 469055	 288648	 288648	 478324	 478324	 294352	 294352	 473169	 473169	 291180	 291180	 465480	 465480	 286448	 286448	 467982	 467982	 287988	 287988	 6302577
	 queue_sizing =	 69.749707 	 73.826468	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 1074.6538 ms
 iterations: 7
 min. elapsed: 1074.6539 ms
 max. elapsed: 1074.6539 ms
 rate: 169.4329 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 396952.3361 ms
 preprocess time: 19918.4241 ms
 postprocess time: 7097.2559 ms
 total time: 431077.2579 ms

(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11,12
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (1s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (80s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 13 GPU(s): [ 0 1 2 3 4 5 6 7 8 9 10 11 12 ].
srun: Force Terminated job 27142
srun: Job step aborted: Waiting up to 62 seconds for job step to finish.
slurmstepd: error: *** STEP 27142.0 ON rl-dgx2-c24-u05 CANCELLED AT 2020-11-20T10:01:38 DUE TO TIME LIMIT ***
srun: error: Timed out waiting for job step to complete
(base) ogreen@rl-cpu-c24-u40:~/groute/build$ srun -N 1 -p dgx2 -t 2:00:00 --gres=gpu:16 --pty bash -i
srun: job 27145 queued and waiting for resources
srun: job 27145 has been allocated resources
slurmstepd: task_p_pre_launch: Using sched_affinity for tasks
(base) ogreen@rl-dgx2-c24-u05:~/groute/build$ cd ~/gunrock-mg/build/bin/
(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$
(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$
(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$
(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11,12
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (7s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (80s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 13 GPU(s): [ 0 1 2 3 4 5 6 7 8 9 10 11 12 ].
Partition begin. seed=1605896680
partition end. (8268.893957 ms)
Using traversal-mode LB
__________________________
10	 0	 0	 queue3 	 oversize :	 1048582 ->	 2097154
10	 1	 0	 queue3 	 oversize :	 2097154 ->	 11813999
3	 1	 0	 queue3 	 oversize :	 1048575 ->	 11183518
4	 1	 0	 queue3 	 oversize :	 1048575 ->	 11192886
9	 1	 0	 queue3 	 oversize :	 1048575 ->	 11359086
6	 1	 0	 queue3 	 oversize :	 1048575 ->	 11714565
8	 1	 0	 queue3 	 oversize :	 1048575 ->	 10943799
5	 1	 0	 queue3 	 oversize :	 1048582 ->	 10698743
0	 1	 0	 queue3 	 oversize :	 1048575 ->	 11304518
7	 1	 0	 queue3 	 oversize :	 1048582 ->	 11129277
11	 1	 0	 queue3 	 oversize :	 1048575 ->	 11410983
2	 1	 0	 queue3 	 oversize :	 1048582 ->	 10758088
12	 1	 0	 queue3 	 oversize :	 1048582 ->	 12071575
10	 1	 0	 queue3 	 oversize :	 1048582 ->	 2097154
1	 1	 0	 queue3 	 oversize :	 1048575 ->	 11939152
2	 1	 0	 queue3 	 oversize :	 1048582 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 1048575 ->	 2097154
12	 1	 0	 queue3 	 oversize :	 1048582 ->	 2097154
9	 1	 0	 queue3 	 oversize :	 1048575 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 1048575 ->	 2097154
8	 1	 0	 queue3 	 oversize :	 1048575 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 1048582 ->	 2097154
0	 1	 0	 queue3 	 oversize :	 1048575 ->	 2097154
7	 1	 0	 queue3 	 oversize :	 1048582 ->	 2097154
11	 1	 0	 queue3 	 oversize :	 1048575 ->	 2097154
4	 1	 0	 queue3 	 oversize :	 1048575 ->	 2097154
1	 1	 0	 queue3 	 oversize :	 1048575 ->	 2097154
4	 2	 0	 queue3 	 oversize :	 2097154 ->	 2633928
1	 2	 0	 queue3 	 oversize :	 2097154 ->	 2615933
11	 2	 0	 queue3 	 oversize :	 2097154 ->	 2656275
10	 2	 0	 queue3 	 oversize :	 2097154 ->	 2640924
7	 2	 0	 queue3 	 oversize :	 2097154 ->	 2626804
8	 2	 0	 queue3 	 oversize :	 2097154 ->	 2633727
2	 2	 0	 queue3 	 oversize :	 2097154 ->	 2652535
3	 2	 0	 queue3 	 oversize :	 2097154 ->	 2654342
6	 2	 0	 queue3 	 oversize :	 2097154 ->	 2644967
9	 2	 0	 queue3 	 oversize :	 2097154 ->	 2619412
12	 2	 0	 queue3 	 oversize :	 2097154 ->	 2662357
5	 2	 0	 queue3 	 oversize :	 2097154 ->	 2617282
0	 2	 0	 queue3 	 oversize :	 2097154 ->	 2650754
--------------------------
iteration 0 elapsed: 1384.783983 ms, src = 1930586, #iteration = 7

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6,0	 #keys6,1	 #ins6,0	 #ins6,1 #keys7,0	 #keys7,1	 #ins7,0	 #ins7,1 #keys8,0	 #keys8,1	 #ins8,0	 #ins8,1 #keys9,0	 #keys9,1	 #ins9,0	 #ins9,1 #keys10,0	 #keys10,1	 #ins10,0	 #ins10,1 #keys11,0	 #keys11,1	 #ins11,0	 #ins11,1 #keys12,0	 #keys12,1	 #ins12,0	 #ins12,1 #keys13
GPU_0	 721420288	 2650754	 11304518	 427793	 427793	 263256	 263256	 413135	 413135	 254236	 254236	 416762	 416762	 256468	 256468	 415423	 415423	 255644	 255644	 410997	 410997	 252920	 252920	 423867	 423867	 260840	 260840	 418673	 418673	 257644	 257644	 413213	 413213	 254284	 254284	 420045	 420045	 258488	 258488	 435645	 435645	 268088	 268088	 420948	 420948	 259044	 259044	 429379	 429379	 264232	 264232	 6094434
GPU_1	 723517440	 2615933	 11939152	 419720	 419720	 258288	 258288	 413408	 413408	 254404	 254404	 415332	 415332	 255588	 255588	 413805	 413805	 254648	 254648	 409144	 409144	 251780	 251780	 421741	 421741	 259532	 259532	 416593	 416593	 256364	 256364	 412830	 412830	 254048	 254048	 417958	 417958	 257204	 257204	 432512	 432512	 266160	 266160	 420409	 420409	 258712	 258712	 429736	 429736	 264452	 264452	 6071743
GPU_2	 719323136	 2652535	 10758088	 421247	 421247	 259228	 259228	 427890	 427890	 263316	 263316	 415735	 415735	 255836	 255836	 417861	 417861	 257144	 257144	 411868	 411868	 253456	 253456	 423262	 423262	 260468	 260468	 418121	 418121	 257304	 257304	 413870	 413870	 254688	 254688	 419343	 419343	 258056	 258056	 433753	 433753	 266924	 266924	 421026	 421026	 259092	 259092	 429522	 429522	 264320	 264320	 6102059
GPU_3	 723517440	 2654342	 11183518	 421234	 421234	 259220	 259220	 430094	 430094	 264672	 264672	 414299	 414299	 254952	 254952	 418543	 418543	 257564	 257564	 412167	 412167	 253640	 253640	 427162	 427162	 262868	 262868	 418972	 418972	 257828	 257828	 414637	 414637	 255160	 255160	 420903	 420903	 259016	 259016	 434956	 434956	 267664	 267664	 422898	 422898	 260244	 260244	 430796	 430796	 265104	 265104	 6115215
GPU_4	 721420288	 2633928	 11192886	 419187	 419187	 257960	 257960	 428235	 428235	 263528	 263528	 412784	 412784	 254020	 254020	 414487	 414487	 255068	 255068	 409742	 409742	 252148	 252148	 423542	 423542	 260640	 260640	 416717	 416717	 256440	 256440	 412986	 412986	 254144	 254144	 419323	 419323	 258044	 258044	 433233	 433233	 266604	 266604	 419057	 419057	 257880	 257880	 427513	 427513	 263084	 263084	 6085360
GPU_5	 717225984	 2617282	 10698743	 421618	 421618	 259456	 259456	 428287	 428287	 263560	 263560	 410763	 410763	 252776	 252776	 414812	 414812	 255268	 255268	 416340	 416340	 256208	 256208	 424224	 424224	 261060	 261060	 416047	 416047	 256028	 256028	 414819	 414819	 255272	 255272	 418725	 418725	 257676	 257676	 433532	 433532	 266788	 266788	 420103	 420103	 258524	 258524	 429151	 429151	 264092	 264092	 6096982
GPU_6	 725614592	 2644967	 11714565	 421202	 421202	 259200	 259200	 426805	 426805	 262648	 262648	 412771	 412771	 254012	 254012	 414669	 414669	 255180	 255180	 416756	 416756	 256464	 256464	 411101	 411101	 252984	 252984	 418257	 418257	 257388	 257388	 411140	 411140	 253008	 253008	 418680	 418680	 257648	 257648	 434338	 434338	 267284	 267284	 419167	 419167	 257948	 257948	 429827	 429827	 264508	 264508	 6083267
GPU_7	 725614592	 2626804	 11129277	 421715	 421715	 259516	 259516	 429476	 429476	 264292	 264292	 413220	 413220	 254288	 254288	 415839	 415839	 255900	 255900	 418283	 418283	 257404	 257404	 410210	 410210	 252436	 252436	 423464	 423464	 260592	 260592	 413181	 413181	 254264	 254264	 418043	 418043	 257256	 257256	 434436	 434436	 267344	 267344	 421312	 421312	 259268	 259268	 430802	 430802	 265108	 265108	 6098542
GPU_8	 719323136	 2633727	 10943799	 422866	 422866	 260224	 260224	 429028	 429028	 264016	 264016	 413363	 413363	 254376	 254376	 416782	 416782	 256480	 256480	 417276	 417276	 256784	 256784	 410886	 410886	 252852	 252852	 425433	 425433	 261804	 261804	 417204	 417204	 256740	 256740	 420084	 420084	 258512	 258512	 434943	 434943	 267656	 267656	 422794	 422794	 260180	 260180	 430477	 430477	 264908	 264908	 6109690
GPU_9	 719323136	 2619412	 11359086	 420896	 420896	 259012	 259012	 428300	 428300	 263568	 263568	 414240	 414240	 254916	 254916	 415885	 415885	 255928	 255928	 416476	 416476	 256292	 256292	 410360	 410360	 252528	 252528	 423236	 423236	 260452	 260452	 417477	 417477	 256908	 256908	 414039	 414039	 254792	 254792	 432388	 432388	 266084	 266084	 420129	 420129	 258540	 258540	 429060	 429060	 264036	 264036	 6091041
GPU_10	 727711744	 11813999	 2640924	 422931	 422931	 260264	 260264	 430614	 430614	 264992	 264992	 415001	 415001	 255384	 255384	 418277	 418277	 257400	 257400	 418251	 418251	 257384	 257384	 413512	 413512	 254468	 254468	 426714	 426714	 262592	 262592	 418699	 418699	 257660	 257660	 414793	 414793	 255256	 255256	 421579	 421579	 259432	 259432	 424094	 424094	 260980	 260980	 431524	 431524	 265552	 265552	 6104548
GPU_11	 723517440	 2656275	 11410983	 422729	 422729	 260140	 260140	 429106	 429106	 264064	 264064	 414240	 414240	 254916	 254916	 417874	 417874	 257152	 257152	 417588	 417588	 256976	 256976	 411705	 411705	 253356	 253356	 424926	 424926	 261492	 261492	 418602	 418602	 257600	 257600	 415358	 415358	 255604	 255604	 420292	 420292	 258640	 258640	 435014	 435014	 267700	 267700	 432401	 432401	 266092	 266092	 6108390
GPU_12	 731906048	 2662357	 12071575	 420643	 420643	 258856	 258856	 427266	 427266	 262932	 262932	 414227	 414227	 254908	 254908	 416509	 416509	 256312	 256312	 416431	 416431	 256264	 256264	 409807	 409807	 252188	 252188	 424283	 424283	 261096	 261096	 417081	 417081	 256664	 256664	 414416	 414416	 255024	 255024	 419115	 419115	 257916	 257916	 434442	 434442	 267348	 267348	 421598	 421598	 259444	 259444	 6084379
	 queue_sizing =	 73.233319 	 74.829996	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 1384.7839 ms
 iterations: 7
 min. elapsed: 1384.7840 ms
 max. elapsed: 1384.7840 ms
 rate: 131.4874 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 430036.1860 ms
 preprocess time: 26734.6859 ms
 postprocess time: 10260.1471 ms
 total time: 477223.8710 ms

(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11,12,13
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (1s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (79s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 14 GPU(s): [ 0 1 2 3 4 5 6 7 8 9 10 11 12 13 ].
Partition begin. seed=1605897181
partition end. (8512.216091 ms)
Using traversal-mode LB
__________________________
1	 0	 0	 queue3 	 oversize :	 973682 ->	 2097154
4	 1	 0	 queue3 	 oversize :	 973676 ->	 10413451
1	 1	 0	 queue3 	 oversize :	 2097154 ->	 10362683
12	 1	 0	 queue3 	 oversize :	 973676 ->	 10550634
11	 1	 0	 queue3 	 oversize :	 973682 ->	 10931307
5	 1	 0	 queue3 	 oversize :	 973682 ->	 10280874
9	 1	 0	 queue3 	 oversize :	 973676 ->	 10428783
0	 1	 0	 queue3 	 oversize :	 973676 ->	 10033338
10	 1	 0	 queue3 	 oversize :	 973682 ->	 10541473
3	 1	 0	 queue3 	 oversize :	 973682 ->	 10663559
7	 1	 0	 queue3 	 oversize :	 973676 ->	 10578371
13	 1	 0	 queue3 	 oversize :	 973682 ->	 10902886
8	 1	 0	 queue3 	 oversize :	 973682 ->	 10517217
6	 1	 0	 queue3 	 oversize :	 973682 ->	 10740947
4	 1	 0	 queue3 	 oversize :	 973676 ->	 2097154
2	 1	 0	 queue3 	 oversize :	 973676 ->	 10574668
1	 1	 0	 queue3 	 oversize :	 973682 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 973682 ->	 2097154
12	 1	 0	 queue3 	 oversize :	 973676 ->	 2097154
11	 1	 0	 queue3 	 oversize :	 973682 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 973682 ->	 2097154
9	 1	 0	 queue3 	 oversize :	 973676 ->	 2097154
0	 1	 0	 queue3 	 oversize :	 973676 ->	 2097154
10	 1	 0	 queue3 	 oversize :	 973682 ->	 2097154
7	 1	 0	 queue3 	 oversize :	 973676 ->	 2097154
13	 1	 0	 queue3 	 oversize :	 973682 ->	 2097154
8	 1	 0	 queue3 	 oversize :	 973682 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 973682 ->	 2097154
2	 1	 0	 queue3 	 oversize :	 973676 ->	 2097154
9	 2	 0	 queue3 	 oversize :	 2097154 ->	 2437516
2	 2	 0	 queue3 	 oversize :	 2097154 ->	 2480856
6	 2	 0	 queue3 	 oversize :	 2097154 ->	 2448739
10	 2	 0	 queue3 	 oversize :	 2097154 ->	 2411783
12	 2	 0	 queue3 	 oversize :	 2097154 ->	 2435511
4	 2	 0	 queue3 	 oversize :	 2097154 ->	 2476688
5	 2	 0	 queue3 	 oversize :	 2097154 ->	 2435334
13	 2	 0	 queue3 	 oversize :	 2097154 ->	 2459943
3	 2	 0	 queue3 	 oversize :	 2097154 ->	 2488084
7	 2	 0	 queue3 	 oversize :	 2097154 ->	 2450121
8	 2	 0	 queue3 	 oversize :	 2097154 ->	 2440650
0	 2	 0	 queue3 	 oversize :	 2097154 ->	 2488531
1	 2	 0	 queue3 	 oversize :	 2097154 ->	 2420317
11	 2	 0	 queue3 	 oversize :	 2097154 ->	 2435169
--------------------------
iteration 0 elapsed: 1488.229990 ms, src = 1930586, #iteration = 7

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6,0	 #keys6,1	 #ins6,0	 #ins6,1 #keys7,0	 #keys7,1	 #ins7,0	 #ins7,1 #keys8,0	 #keys8,1	 #ins8,0	 #ins8,1 #keys9,0	 #keys9,1	 #ins9,0	 #ins9,1 #keys10,0	 #keys10,1	 #ins10,0	 #ins10,1 #keys11,0	 #keys11,1	 #ins11,0	 #ins11,1 #keys12,0	 #keys12,1	 #ins12,0	 #ins12,1 #keys13,0	 #keys13,1	 #ins13,0	 #ins13,1 #keys14
GPU_0	 748683264	 2488531	 10033338	 386791	 386791	 238024	 238024	 380538	 380538	 234176	 234176	 388416	 388416	 239024	 239024	 378588	 378588	 232976	 232976	 377931	 377931	 232572	 232572	 383326	 383326	 235892	 235892	 382689	 382689	 235500	 235500	 381357	 381357	 234680	 234680	 380635	 380635	 234236	 234236	 381649	 381649	 234860	 234860	 385660	 385660	 237328	 237328	 378698	 378698	 233044	 233044	 386375	 386375	 237768	 237768	 5946306
GPU_1	 750780416	 10362683	 2420317	 372465	 372465	 229208	 229208	 378796	 378796	 233104	 233104	 385913	 385913	 237484	 237484	 378224	 378224	 232752	 232752	 377099	 377099	 232060	 232060	 382111	 382111	 235144	 235144	 380369	 380369	 234072	 234072	 377964	 377964	 232592	 232592	 378614	 378614	 232992	 232992	 381162	 381162	 234560	 234560	 383970	 383970	 236288	 236288	 378926	 378926	 233184	 233184	 384158	 384158	 236404	 236404	 5913429
GPU_2	 752877568	 2480856	 10574668	 375994	 375994	 231380	 231380	 387096	 387096	 238212	 238212	 390067	 390067	 240040	 240040	 380505	 380505	 234156	 234156	 381519	 381519	 234780	 234780	 385510	 385510	 237236	 237236	 384555	 384555	 236648	 236648	 379576	 379576	 233584	 233584	 381357	 381357	 234680	 234680	 381818	 381818	 234964	 234964	 385829	 385829	 237432	 237432	 380278	 380278	 234016	 234016	 387701	 387701	 238584	 238584	 5955458
GPU_3	 754974720	 2488084	 10663559	 372517	 372517	 229240	 229240	 387044	 387044	 238180	 238180	 378347	 378347	 232828	 232828	 378094	 378094	 232672	 232672	 378627	 378627	 233000	 233000	 382033	 382033	 235096	 235096	 381123	 381123	 234536	 234536	 378016	 378016	 232624	 232624	 378224	 378224	 232752	 232752	 379823	 379823	 233736	 233736	 384223	 384223	 236444	 236444	 379082	 379082	 233280	 233280	 384867	 384867	 236840	 236840	 5915678
GPU_4	 750780416	 2476688	 10413451	 373063	 373063	 229576	 229576	 388110	 388110	 238836	 238836	 379979	 379979	 233832	 233832	 387824	 387824	 238660	 238660	 377249	 377249	 232152	 232152	 383164	 383164	 235792	 235792	 382553	 382553	 235416	 235416	 378653	 378653	 233016	 233016	 381142	 381142	 234548	 234548	 379719	 379719	 233672	 233672	 385023	 385023	 236936	 236936	 380161	 380161	 233944	 233944	 385900	 385900	 237476	 237476	 5936192
GPU_5	 750780416	 2435334	 10280874	 371938	 371938	 228884	 228884	 384353	 384353	 236524	 236524	 377866	 377866	 232532	 232532	 386128	 386128	 237616	 237616	 377457	 377457	 232280	 232280	 380102	 380102	 233908	 233908	 380434	 380434	 234112	 234112	 377996	 377996	 232612	 232612	 378770	 378770	 233088	 233088	 377743	 377743	 232456	 232456	 383079	 383079	 235740	 235740	 377743	 377743	 232456	 232456	 384041	 384041	 236332	 236332	 5911310
GPU_6	 754974720	 2448739	 10740947	 373992	 373992	 230148	 230148	 387766	 387766	 238624	 238624	 381890	 381890	 235008	 235008	 388695	 388695	 239196	 239196	 381188	 381188	 234576	 234576	 379153	 379153	 233324	 233324	 382104	 382104	 235140	 235140	 379173	 379173	 233336	 233336	 379797	 379797	 233720	 233720	 382345	 382345	 235288	 235288	 384496	 384496	 236612	 236612	 380499	 380499	 234152	 234152	 387441	 387441	 238424	 238424	 5942198
GPU_7	 752877568	 2450121	 10578371	 372062	 372062	 228960	 228960	 385842	 385842	 237440	 237440	 378367	 378367	 232840	 232840	 386804	 386804	 238032	 238032	 376046	 376046	 231412	 231412	 376352	 376352	 231600	 231600	 383560	 383560	 236036	 236036	 377541	 377541	 232332	 232332	 376612	 376612	 231760	 231760	 379836	 379836	 233744	 233744	 383521	 383521	 236012	 236012	 376527	 376527	 231708	 231708	 383794	 383794	 236180	 236180	 5910517
GPU_8	 752877568	 2440650	 10517217	 373076	 373076	 229584	 229584	 385959	 385959	 237512	 237512	 378880	 378880	 233156	 233156	 386914	 386914	 238100	 238100	 377301	 377301	 232184	 232184	 378107	 378107	 232680	 232680	 382631	 382631	 235464	 235464	 381188	 381188	 234576	 234576	 379114	 379114	 233300	 233300	 378152	 378152	 232708	 232708	 383716	 383716	 236132	 236132	 378009	 378009	 232620	 232620	 384925	 384925	 236876	 236876	 5921632
GPU_9	 750780416	 2437516	 10428783	 372744	 372744	 229380	 229380	 387038	 387038	 238176	 238176	 378633	 378633	 233004	 233004	 387148	 387148	 238244	 238244	 376163	 376163	 231484	 231484	 377652	 377652	 232400	 232400	 382137	 382137	 235160	 235160	 380798	 380798	 234336	 234336	 378393	 378393	 232856	 232856	 381344	 381344	 234672	 234672	 384600	 384600	 236676	 236676	 377587	 377587	 232360	 232360	 383170	 383170	 235796	 235796	 5921060
GPU_10	 752877568	 2411783	 10541473	 372887	 372887	 229468	 229468	 386622	 386622	 237920	 237920	 380141	 380141	 233932	 233932	 387616	 387616	 238532	 238532	 377554	 377554	 232340	 232340	 377600	 377600	 232368	 232368	 381506	 381506	 234772	 234772	 380830	 380830	 234356	 234356	 378204	 378204	 232740	 232740	 378321	 378321	 232812	 232812	 383391	 383391	 235932	 235932	 377814	 377814	 232500	 232500	 383534	 383534	 236020	 236020	 5919682
GPU_11	 754974720	 2435169	 10931307	 374304	 374304	 230340	 230340	 385653	 385653	 237324	 237324	 382189	 382189	 235192	 235192	 388078	 388078	 238816	 238816	 378718	 378718	 233056	 233056	 378269	 378269	 232780	 232780	 381448	 381448	 234736	 234736	 381396	 381396	 234704	 234704	 379361	 379361	 233452	 233452	 379823	 379823	 233736	 233736	 379582	 379582	 233588	 233588	 379309	 379309	 233420	 233420	 386342	 386342	 237748	 237748	 5928132
GPU_12	 752877568	 2435511	 10550634	 373979	 373979	 230140	 230140	 387733	 387733	 238604	 238604	 381519	 381519	 234780	 234780	 388890	 388890	 239316	 239316	 378575	 378575	 232968	 232968	 379186	 379186	 233344	 233344	 383606	 383606	 236064	 236064	 381838	 381838	 234976	 234976	 379784	 379784	 233712	 233712	 378607	 378607	 232988	 232988	 379387	 379387	 233468	 233468	 384899	 384899	 236860	 236860	 385159	 385159	 237020	 237020	 5936816
GPU_13	 754974720	 2459943	 10902886	 375598	 375598	 231136	 231136	 388201	 388201	 238892	 238892	 380720	 380720	 234288	 234288	 389046	 389046	 239412	 239412	 380902	 380902	 234400	 234400	 379166	 379166	 233332	 233332	 384002	 384002	 236308	 236308	 383177	 383177	 235800	 235800	 380304	 380304	 234032	 234032	 379693	 379693	 233656	 233656	 382728	 382728	 235524	 235524	 385107	 385107	 236988	 236988	 381038	 381038	 234484	 234484	 5943342
	 queue_sizing =	 69.178174 	 72.974138	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 1488.2300 ms
 iterations: 7
 min. elapsed: 1488.2300 ms
 max. elapsed: 1488.2300 ms
 rate: 122.3478 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 447871.9800 ms
 preprocess time: 31607.3251 ms
 postprocess time: 12248.3060 ms
 total time: 504486.5339 ms



 
(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11,12,13,14
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (0s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (80s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 15 GPU(s): [ 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 ].
Partition begin. seed=1605897717
partition end. (8618.603945 ms)
Using traversal-mode LB
__________________________
1	 0	 0	 queue3 	 oversize :	 908767 ->	 2097154
1	 1	 0	 queue3 	 oversize :	 2097154 ->	 9926319
9	 1	 0	 queue3 	 oversize :	 908767 ->	 9828159
7	 1	 0	 queue3 	 oversize :	 908773 ->	 10482892
13	 1	 0	 queue3 	 oversize :	 908767 ->	 9791754
2	 1	 0	 queue3 	 oversize :	 908767 ->	 9987000
8	 1	 0	 queue3 	 oversize :	 908767 ->	 10002607
6	 1	 0	 queue3 	 oversize :	 908767 ->	 9763742
5	 1	 0	 queue3 	 oversize :	 908767 ->	 9981688
14	 1	 0	 queue3 	 oversize :	 908773 ->	 9744638
4	 1	 0	 queue3 	 oversize :	 908767 ->	 10039433
12	 1	 0	 queue3 	 oversize :	 908767 ->	 9712108
10	 1	 0	 queue3 	 oversize :	 908767 ->	 9588520
3	 1	 0	 queue3 	 oversize :	 908767 ->	 9737291
11	 1	 0	 queue3 	 oversize :	 908767 ->	 9527225
0	 1	 0	 queue3 	 oversize :	 908767 ->	 9406817
1	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
9	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
7	 1	 0	 queue3 	 oversize :	 908773 ->	 2097154
13	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
2	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
8	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
14	 1	 0	 queue3 	 oversize :	 908773 ->	 2097154
4	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
12	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
10	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
11	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
0	 1	 0	 queue3 	 oversize :	 908767 ->	 2097154
0	 2	 0	 queue3 	 oversize :	 2097154 ->	 2272077
6	 2	 0	 queue3 	 oversize :	 2097154 ->	 2254937
5	 2	 0	 queue3 	 oversize :	 2097154 ->	 2279892
2	 2	 0	 queue3 	 oversize :	 2097154 ->	 2246664
11	 2	 0	 queue3 	 oversize :	 2097154 ->	 2310874
7	 2	 0	 queue3 	 oversize :	 2097154 ->	 2286397
10	 2	 0	 queue3 	 oversize :	 2097154 ->	 2333232
8	 2	 0	 queue3 	 oversize :	 2097154 ->	 2264842
12	 2	 0	 queue3 	 oversize :	 2097154 ->	 2297652
4	 2	 0	 queue3 	 oversize :	 2097154 ->	 2289176
1	 2	 0	 queue3 	 oversize :	 2097154 ->	 2273993
14	 2	 0	 queue3 	 oversize :	 2097154 ->	 2306786
13	 2	 0	 queue3 	 oversize :	 2097154 ->	 2301528
9	 2	 0	 queue3 	 oversize :	 2097154 ->	 2281609
3	 2	 0	 queue3 	 oversize :	 2097154 ->	 2309585
--------------------------
iteration 0 elapsed: 1512.434959 ms, src = 1930586, #iteration = 7

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0    	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6,0	 #keys6,1	 #ins6,0	 #ins6,1 #keys7,0	 #keys7,1	 #ins7,0	 #ins7,1 #keys8,0	 #keys8,1	 #ins8,0	 #ins8,1 #keys9,0	 #keys9,1	 #ins9,0	 #ins9,1 #keys10,0	 #keys10,1	 #ins10,0	 #ins10,1 #keys11,0	 #keys11,1	 #ins11,0	 #ins11,1 #keys12,0	 #keys12,1     	 #ins12,0	 #ins12,1 #keys13,0	 #keys13,1	 #ins13,0	 #ins13,1 #keys14,0	 #keys14,1	 #ins14,0	 #ins14,1 #keys15
GPU_0	 784334848	 2272077	 9406817	 353641	 353641	 217624	 217624	 347758	 347758	 214004	 214004	 345165	 345165	 212408	 212408	 349877	 349877	 215308	 215308	 351567	 351567	 216348	 216348	 344944	 344944	 212272	 212272	 357703	 357703	 220124	 220124	 348142	 348142	 214240	 214240	 345945	 345945	 212888	 212888	 342883	 342883	 211004	 211004	 340511	 340511	 209544	 209544	 345535	 345535	 212636	 212636	 346393	 346393	 213164	 213164	 345340	 345340	 212516	 212516	 5774147
GPU_1	 788529152	 9926319	 2273993	 344892	 344892	 212240	 212240	 351073	 351073	 216044	 216044	 349539	 349539	 215100	 215100	 352074	 352074	 216660	 216660	 352705	 352705	 217048	 217048	 346445	 346445	 213196	 213196	 359933	 359933	 221496	 221496	 351515	 351515	 216316	 216316	 347726	 347726	 213984	 213984	 345834	 345834	 212820	 212820	 344632	 344632	 212080	 212080	 347024	 347024	 213552	 213552	 348103	 348103	 214216	 214216	 348428	 348428	 214416	 214416	 5798665
GPU_2	 788529152	 2246664	 9987000	 339341	 339341	 208824	 208824	 353153	 353153	 217324	 217324	 344034	 344034	 211712	 211712	 347219	 347219	 213672	 213672	 350430	 350430	 215648	 215648	 344567	 344567	 212040	 212040	 356540	 356540	 219408	 219408	 347589	 347589	 213900	 213900	 344502	 344502	 212000	 212000	 342064	 342064	 210500	 210500	 341031	 341031	 209864	 209864	 345906	 345906	 212864	 212864	 346783	 346783	 213404	 213404	 345529	 345529	 212632	 212632	 5757429
GPU_3	 786432000	 2309585	 9737291	 342103	 342103	 210524	 210524	 354674	 354674	 218260	 218260	 348545	 348545	 214488	 214488	 349377	 349377	 215000	 215000	 352126	 352126	 216692	 216692	 346868	 346868	 213456	 213456	 359010	 359010	 220928	 220928	 349539	 349539	 215100	 215100	 346374	 346374	 213152	 213152	 345678	 345678	 212724	 212724	 343410	 343410	 211328	 211328	 347323	 347323	 213736	 213736	 347771	 347771	 214012	 214012	 348083	 348083	 214204	 214204	 5789623
GPU_4	 790626304	 2289176	 10039433	 341239	 341239	 209992	 209992	 354895	 354895	 218396	 218396	 349578	 349578	 215124	 215124	 346055	 346055	 212956	 212956	 353173	 353173	 217336	 217336	 344177	 344177	 211800	 211800	 358906	 358906	 220864	 220864	 348935	 348935	 214728	 214728	 346172	 346172	 213028	 213028	 343052	 343052	 211108	 211108	 343098	 343098	 211136	 211136	 344892	 344892	 212240	 212240	 347102	 347102	 213600	 213600	 346120	 346120	 212996	 212996	 5776136
GPU_5	 788529152	 2279892	 9981688	 338710	 338710	 208436	 208436	 352081	 352081	 216664	 216664	 348356	 348356	 214372	 214372	 344898	 344898	 212244	 212244	 348694	 348694	 214580	 214580	 343384	 343384	 211312	 211312	 356358	 356358	 219296	 219296	 347505	 347505	 213848	 213848	 345256	 345256	 212464	 212464	 343592	 343592	 211440	 211440	 340777	 340777	 209708	 209708	 344905	 344905	 212248	 212248	 346081	 346081	 212972	 212972	 345490	 345490	 212608	 212608	 5754829
GPU_6	 786432000	 2254937	 9763742	 341681	 341681	 210264	 210264	 355428	 355428	 218724	 218724	 349630	 349630	 215156	 215156	 344833	 344833	 212204	 212204	 350612	 350612	 215760	 215760	 352757	 352757	 217080	 217080	 359387	 359387	 221160	 221160	 349773	 349773	 215244	 215244	 346510	 346510	 213236	 213236	 345048	 345048	 212336	 212336	 343059	 343059	 211112	 211112	 345314	 345314	 212500	 212500	 348811	 348811	 214652	 214652	 349032	 349032	 214788	 214788	 5790618
GPU_7	 790626304	 2286397	 10482892	 341343	 341343	 210056	 210056	 353433	 353433	 217496	 217496	 348714	 348714	 214592	 214592	 344814	 344814	 212192	 212192	 348766	 348766	 214624	 214624	 352497	 352497	 216920	 216920	 346309	 346309	 213112	 213112	 350436	 350436	 215652	 215652	 345314	 345314	 212500	 212500	 343754	 343754	 211540	 211540	 342123	 342123	 210536	 210536	 345886	 345886	 212852	 212852	 348077	 348077	 214200	 214200	 346907	 346907	 213480	 213480	 5767120
GPU_8	 788529152	 2264842	 10002607	 340322	 340322	 209428	 209428	 352867	 352867	 217148	 217148	 347583	 347583	 213896	 213896	 342519	 342519	 210780	 210780	 347778	 347778	 214016	 214016	 350430	 350430	 215648	 215648	 345243	 345243	 212456	 212456	 355935	 355935	 219036	 219036	 344235	 344235	 211836	 211836	 342214	 342214	 210592	 210592	 340777	 340777	 209708	 209708	 345522	 345522	 212628	 212628	 344820	 344820	 212196	 212196	 344554	 344554	 212032	 212032	 5753542
GPU_9	 786432000	 2281609	 9828159	 339172	 339172	 208720	 208720	 353082	 353082	 217280	 217280	 347297	 347297	 213720	 213720	 342038	 342038	 210484	 210484	 348122	 348122	 214228	 214228	 350033	 350033	 215404	 215404	 342675	 342675	 210876	 210876	 356267	 356267	 219240	 219240	 348590	 348590	 214516	 214516	 342350	 342350	 210676	 210676	 338918	 338918	 208564	 208564	 344235	 344235	 211836	 211836	 345678	 345678	 212724	 212724	 344417	 344417	 211948	 211948	 5751618
GPU_10	 786432000	 2333232	 9588520	 341564	 341564	 210192	 210192	 354024	 354024	 217860	 217860	 349039	 349039	 214792	 214792	 345607	 345607	 212680	 212680	 349383	 349383	 215004	 215004	 351249	 351249	 216152	 216152	 345776	 345776	 212784	 212784	 358327	 358327	 220508	 220508	 349923	 349923	 215336	 215336	 346900	 346900	 213476	 213476	 341252	 341252	 210000	 210000	 346718	 346718	 213364	 213364	 347368	 347368	 213764	 213764	 346634	 346634	 213312	 213312	 5782506
GPU_11	 786432000	 2310874	 9527225	 340400	 340400	 209476	 209476	 355461	 355461	 218744	 218744	 348486	 348486	 214452	 214452	 346302	 346302	 213108	 213108	 349533	 349533	 215096	 215096	 351918	 351918	 216564	 216564	 344346	 344346	 211904	 211904	 358392	 358392	 220548	 220548	 350547	 350547	 215720	 215720	 346309	 346309	 213112	 213112	 344703	 344703	 212124	 212124	 345958	 345958	 212896	 212896	 347420	 347420	 213796	 213796	 347661	 347661	 213944	 213944	 5786178
GPU_12	 786432000	 2297652	 9712108	 341954	 341954	 210432	 210432	 356637	 356637	 219468	 219468	 349812	 349812	 215268	 215268	 345678	 345678	 212724	 212724	 348837	 348837	 214668	 214668	 351593	 351593	 216364	 216364	 345685	 345685	 212728	 212728	 358191	 358191	 220424	 220424	 351574	 351574	 216352	 216352	 345119	 345119	 212380	 212380	 344586	 344586	 212052	 212052	 343657	 343657	 211480	 211480	 347862	 347862	 214068	 214068	 346907	 346907	 213480	 213480	 5786835
GPU_13	 786432000	 2301528	 9791754	 338886	 338886	 208544	 208544	 353231	 353231	 217372	 217372	 347940	 347940	 214116	 214116	 343943	 343943	 211656	 211656	 348317	 348317	 214348	 214348	 350963	 350963	 215976	 215976	 345119	 345119	 212380	 212380	 357638	 357638	 220084	 220084	 349149	 349149	 214860	 214860	 345061	 345061	 212344	 212344	 343852	 343852	 211600	 211600	 341694	 341694	 210272	 210272	 345620	 345620	 212688	 212688	 346510	 346510	 213236	 213236	 5766665
GPU_14	 786432000	 2306786	 9744638	 341980	 341980	 210448	 210448	 355597	 355597	 218828	 218828	 349799	 349799	 215260	 215260	 346315	 346315	 213116	 213116	 349786	 349786	 215252	 215252	 352341	 352341	 216824	 216824	 348350	 348350	 214368	 214368	 359114	 359114	 220992	 220992	 349279	 349279	 214940	 214940	 346959	 346959	 213512	 213512	 345321	 345321	 212504	 212504	 342675	 342675	 210876	 210876	 346907	 346907	 213480	 213480	 348623	 348623	 214536	 214536	 5791794
	 queue_sizing =	 70.998634 	 74.979022	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 1512.4349 ms
 iterations: 7
 min. elapsed: 1512.4350 ms
 max. elapsed: 1512.4350 ms
 rate: 120.3898 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 474451.6988 ms
 preprocess time: 31359.4980 ms
 postprocess time: 11105.1259 ms
 total time: 530856.9121 ms

(base) ogreen@rl-dgx2-c24-u05:~/gunrock-mg/build/bin$ ./bfs market ~/kron_g500-logn21/kron_g500-logn21.mtx --quick --src=largestdegree --device=0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
Loading Matrix-market coordinate-formatted graph ...
  Reading directly from stored binary CSR arrays ...
Done reading (1s).

Degree Histogram (2097152 vertices, 182081864 edges):
    Degree   0: 553065 (26.37%)
    Degree 2^0: 238482 (11.37%)
    Degree 2^1: 241389 (11.51%)
    Degree 2^2: 253643 (12.09%)
    Degree 2^3: 156277 (7.45%)
    Degree 2^4: 249285 (11.89%)
    Degree 2^5: 104845 (5.00%)
    Degree 2^6: 101726 (4.85%)
    Degree 2^7: 116250 (5.54%)
    Degree 2^8: 39 (0.00%)
    Degree 2^9: 54255 (2.59%)
    Degree 2^10: 20273 (0.97%)
    Degree 2^11: 76 (0.00%)
    Degree 2^12: 5985 (0.29%)
    Degree 2^13: 1330 (0.06%)
    Degree 2^14: 0 (0.00%)
    Degree 2^15: 210 (0.01%)
    Degree 2^16: 21 (0.00%)
    Degree 2^17: 1 (0.00%)

  Converting 2097152 vertices, 182081864 directed edges (unordered tuples) to CSR format...
Done converting (79s).
Using highest degree (213904), vertex: 1930586
Source vertex: 1930586
Using 16 GPU(s): [ 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 ].
Partition begin. seed=1605898282
partition end. (8734.054089 ms)
Using traversal-mode LB
__________________________
10	 0	 0	 queue3 	 oversize :	 851970 ->	 2097154
0	 1	 0	 queue3 	 oversize :	 851970 ->	 9000305
10	 1	 0	 queue3 	 oversize :	 2097154 ->	 9296084
4	 1	 0	 queue3 	 oversize :	 851970 ->	 8945826
5	 1	 0	 queue3 	 oversize :	 851970 ->	 9197514
1	 1	 0	 queue3 	 oversize :	 851970 ->	 9462886
14	 1	 0	 queue3 	 oversize :	 851970 ->	 9129898
9	 1	 0	 queue3 	 oversize :	 851970 ->	 9178666
12	 1	 0	 queue3 	 oversize :	 851970 ->	 9332471
6	 1	 0	 queue3 	 oversize :	 851970 ->	 9051231
3	 1	 0	 queue3 	 oversize :	 851970 ->	 9246481
13	 1	 0	 queue3 	 oversize :	 851970 ->	 9307820
7	 1	 0	 queue3 	 oversize :	 851970 ->	 9062026
2	 1	 0	 queue3 	 oversize :	 851970 ->	 8861791
8	 1	 0	 queue3 	 oversize :	 851970 ->	 9504221
15	 1	 0	 queue3 	 oversize :	 851970 ->	 9348732
11	 1	 0	 queue3 	 oversize :	 851970 ->	 9594243
0	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
10	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
4	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
5	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
1	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
14	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
9	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
12	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
6	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
3	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
13	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
7	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
2	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
8	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
15	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
11	 1	 0	 queue3 	 oversize :	 851970 ->	 2097154
8	 2	 0	 queue3 	 oversize :	 2097154 ->	 2154362
15	 2	 0	 queue3 	 oversize :	 2097154 ->	 2155420
3	 2	 0	 queue3 	 oversize :	 2097154 ->	 2125483
11	 2	 0	 queue3 	 oversize :	 2097154 ->	 2161537
6	 2	 0	 queue3 	 oversize :	 2097154 ->	 2112943
10	 2	 0	 queue3 	 oversize :	 2097154 ->	 2152357
7	 2	 0	 queue3 	 oversize :	 2097154 ->	 2126689
1	 2	 0	 queue3 	 oversize :	 2097154 ->	 2151323
2	 2	 0	 queue3 	 oversize :	 2097154 ->	 2155171
13	 2	 0	 queue3 	 oversize :	 2097154 ->	 2142364
4	 2	 0	 queue3 	 oversize :	 2097154 ->	 2139723
12	 2	 0	 queue3 	 oversize :	 2097154 ->	 2143608
9	 2	 0	 queue3 	 oversize :	 2097154 ->	 2151811
5	 2	 0	 queue3 	 oversize :	 2097154 ->	 2150632
14	 2	 0	 queue3 	 oversize :	 2097154 ->	 2112739
0	 2	 0	 queue3 	 oversize :	 2097154 ->	 2173084
--------------------------
iteration 0 elapsed: 2285.225153 ms, src = 1930586, #iteration = 7

First 40 labels of the GPU result:
[0:2 1:2 2:2 3:2 4:2 5:2 6:2147483647 7:2 8:2 9:2 10:2 11:1 12:2 13:2147483647 14:2 15:2 16:2 17:1 18:2 19:2 20:2147483647 21:2147483647 22:2 23:2147483647 24:2 25:2 26:2 27:2 28:3 29:2147483647 30:2 31:2147483647 32:1 33:2 34:1 35:2147483647 36:2147483647 37:2 38:2 39:1 ]

	Memory Usage(B)	 #keys0,0	 #keys0,1 #keys1,0	 #keys1,1	 #ins1,0	 #ins1,1 #keys2,0	 #keys2,1	 #ins2,0	 #ins2,1 #keys3,0	 #keys3,1	 #ins3,0	 #ins3,1 #keys4,0    	 #keys4,1	 #ins4,0	 #ins4,1 #keys5,0	 #keys5,1	 #ins5,0	 #ins5,1 #keys6,0	 #keys6,1	 #ins6,0	 #ins6,1 #keys7,0	 #keys7,1	 #ins7,0	 #ins7,1 #keys8,0	 #keys8,1	 #ins8,0	 #ins8,1 #keys9,0	 #keys9,1	 #ins9,0	 #ins9,1 #keys10,0	 #keys10,1	 #ins10,0	 #ins10,1 #keys11,0	 #keys11,1	 #ins11,0	 #ins11,1 #keys12,0	 #keys12,1     	 #ins12,0	 #ins12,1 #keys13,0	 #keys13,1	 #ins13,0	 #ins13,1 #keys14,0	 #keys14,1	 #ins14,0	 #ins14,1 #keys15,0	 #keys15,1	 #ins15,0	 #ins15,1 #keys16
GPU_0	 819986432	 2173084	 9000305	 321316	 321316	 197732	 197732	 313828	 313828	 193124	 193124	 320146	 320146	 197012	 197012	 314504	 314504	 193540	 193540	 317540	 317540	 195408	 195408	 318443	 318443	 195964	 195964	 317735	 317735	 195528	 195528	 324456	 324456	 199664	 199664	 320283	 320283	 197096	 197096	 325346	 325346	 200212	 200212	 325041	 325041	 200024	 200024	 319269	 319269	 196472	 196472	 318924	 318924	 196260	 196260	 316974	 316974	 195060	 195060	 321115	 321115	 197608	 197608	 5646864
GPU_1	 824180736	 2151323	 9462886	 314355	 314355	 193448	 193448	 313412	 313412	 192868	 192868	 319516	 319516	 196624	 196624	 313419	 313419	 192872	 192872	 319314	 319314	 196500	 196500	 315070	 315070	 193888	 193888	 316298	 316298	 194644	 194644	 322987	 322987	 198760	 198760	 319379	 319379	 196540	 196540	 325931	 325931	 200572	 200572	 323507	 323507	 199080	 199080	 318690	 318690	 196116	 196116	 319256	 319256	 196464	 196464	 317650	 317650	 195476	 195476	 319977	 319977	 196908	 196908	 5630705
GPU_2	 817889280	 2155171	 8861791	 317475	 317475	 195368	 195368	 322038	 322038	 198176	 198176	 321355	 321355	 197756	 197756	 316688	 316688	 194884	 194884	 319431	 319431	 196572	 196572	 319002	 319002	 196308	 196308	 318385	 318385	 195928	 195928	 326217	 326217	 200748	 200748	 319815	 319815	 196808	 196808	 328219	 328219	 201980	 201980	 325639	 325639	 200392	 200392	 321089	 321089	 197592	 197592	 320660	 320660	 197328	 197328	 319665	 319665	 196716	 196716	 322447	 322447	 198428	 198428	 5670069
GPU_3	 819986432	 2125483	 9246481	 314992	 314992	 193840	 193840	 320107	 320107	 196988	 196988	 314784	 314784	 193712	 193712	 315278	 315278	 194016	 194016	 319535	 319535	 196636	 196636	 316779	 316779	 194940	 194940	 316370	 316370	 194688	 194688	 324729	 324729	 199832	 199832	 318456	 318456	 195972	 195972	 326464	 326464	 200900	 200900	 323591	 323591	 199132	 199132	 317858	 317858	 195604	 195604	 318827	 318827	 196200	 196200	 317358	 317358	 195296	 195296	 320146	 320146	 197012	 197012	 5637218
GPU_4	 819986432	 2139723	 8945826	 315369	 315369	 194072	 194072	 321030	 321030	 197556	 197556	 313926	 313926	 193184	 193184	 320523	 320523	 197244	 197244	 316851	 316851	 194984	 194984	 316376	 316376	 194692	 194692	 316961	 316961	 195052	 195052	 323533	 323533	 199096	 199096	 318736	 318736	 196144	 196144	 325938	 325938	 200576	 200576	 325132	 325132	 200080	 200080	 319308	 319308	 196496	 196496	 320829	 320829	 197432	 197432	 317754	 317754	 195540	 195540	 321154	 321154	 197632	 197632	 5645362
GPU_5	 819986432	 2150632	 9197514	 315239	 315239	 193992	 193992	 321245	 321245	 197688	 197688	 314907	 314907	 193788	 193788	 318846	 318846	 196212	 196212	 316409	 316409	 194712	 194712	 317280	 317280	 195248	 195248	 317130	 317130	 195156	 195156	 324774	 324774	 199860	 199860	 318378	 318378	 195924	 195924	 325931	 325931	 200572	 200572	 324807	 324807	 199880	 199880	 318554	 318554	 196032	 196032	 319399	 319399	 196552	 196552	 317871	 317871	 195612	 195612	 320835	 320835	 197436	 197436	 5643549
GPU_6	 819986432	 2112943	 9051231	 313484	 313484	 192912	 192912	 319353	 319353	 196524	 196524	 313269	 313269	 192780	 192780	 317956	 317956	 195664	 195664	 314699	 314699	 193660	 193660	 317104	 317104	 195140	 195140	 315869	 315869	 194380	 194380	 321563	 321563	 197884	 197884	 318060	 318060	 195728	 195728	 324046	 324046	 199412	 199412	 322785	 322785	 198636	 198636	 317767	 317767	 195548	 195548	 316903	 316903	 195016	 195016	 315837	 315837	 194360	 194360	 318476	 318476	 195984	 195984	 5619115
GPU_7	 819986432	 2126689	 9062026	 313276	 313276	 192784	 192784	 319568	 319568	 196656	 196656	 313347	 313347	 192828	 192828	 317221	 317221	 195212	 195212	 313776	 313776	 193092	 193092	 316012	 316012	 194468	 194468	 316129	 316129	 194540	 194540	 321440	 321440	 197808	 197808	 317332	 317332	 195280	 195280	 323260	 323260	 198928	 198928	 323370	 323370	 198996	 198996	 317156	 317156	 195172	 195172	 318346	 318346	 195904	 195904	 316571	 316571	 194812	 194812	 319249	 319249	 196460	 196460	 5617997
GPU_8	 824180736	 2154362	 9504221	 312931	 312931	 192572	 192572	 320107	 320107	 196988	 196988	 312970	 312970	 192596	 192596	 318983	 318983	 196296	 196296	 313477	 313477	 192908	 192908	 316922	 316922	 195028	 195028	 315538	 315538	 194176	 194176	 317410	 317410	 195328	 195328	 318294	 318294	 195872	 195872	 324456	 324456	 199664	 199664	 323208	 323208	 198896	 198896	 317605	 317605	 195448	 195448	 317956	 317956	 195664	 195664	 316142	 316142	 194548	 194548	 320075	 320075	 196968	 196968	 5618017
GPU_9	 819986432	 2151811	 9178666	 316968	 316968	 195056	 195056	 320608	 320608	 197296	 197296	 314823	 314823	 193736	 193736	 319633	 319633	 196696	 196696	 315291	 315291	 194024	 194024	 318495	 318495	 195996	 195996	 318768	 318768	 196164	 196164	 319178	 319178	 196416	 196416	 323858	 323858	 199296	 199296	 325769	 325769	 200472	 200472	 324540	 324540	 199716	 199716	 320562	 320562	 197268	 197268	 321199	 321199	 197660	 197660	 318209	 318209	 195820	 195820	 322824	 322824	 198660	 198660	 5652668
GPU_10	 822083584	 9296084	 2152357	 315297	 315297	 194028	 194028	 320647	 320647	 197320	 197320	 313029	 313029	 192632	 192632	 319438	 319438	 196576	 196576	 315083	 315083	 193896	 193896	 317943	 317943	 195656	 195656	 314979	 314979	 193832	 193832	 316344	 316344	 194672	 194672	 322382	 322382	 198388	 198388	 318638	 318638	 196084	 196084	 325067	 325067	 200040	 200040	 318053	 318053	 195724	 195724	 319951	 319951	 196892	 196892	 317546	 317546	 195412	 195412	 320582	 320582	 197280	 197280	 5626922
GPU_11	 824180736	 2161537	 9594243	 315668	 315668	 194256	 194256	 320192	 320192	 197040	 197040	 314309	 314309	 193420	 193420	 321277	 321277	 197708	 197708	 315323	 315323	 194044	 194044	 318482	 318482	 195988	 195988	 316981	 316981	 195064	 195064	 317670	 317670	 195488	 195488	 324852	 324852	 199908	 199908	 319841	 319841	 196824	 196824	 325736	 325736	 200452	 200452	 320315	 320315	 197116	 197116	 319373	 319373	 196536	 196536	 318170	 318170	 195796	 195796	 320549	 320549	 197260	 197260	 5640682
GPU_12	 819986432	 2143608	 9332471	 314784	 314784	 193712	 193712	 319828	 319828	 196816	 196816	 313763	 313763	 193084	 193084	 318118	 318118	 195764	 195764	 313055	 313055	 192648	 192648	 316558	 316558	 194804	 194804	 315245	 315245	 193996	 193996	 316266	 316266	 194624	 194624	 323669	 323669	 199180	 199180	 317228	 317228	 195216	 195216	 325073	 325073	 200044	 200044	 322863	 322863	 198684	 198684	 318437	 318437	 195960	 195960	 316175	 316175	 194568	 194568	 318125	 318125	 195768	 195768	 5621130
GPU_13	 819986432	 2142364	 9307820	 315193	 315193	 193964	 193964	 319438	 319438	 196576	 196576	 313334	 313334	 192820	 192820	 319964	 319964	 196900	 196900	 314732	 314732	 193680	 193680	 317527	 317527	 195400	 195400	 316409	 316409	 194712	 194712	 316545	 316545	 194796	 194796	 322766	 322766	 198624	 198624	 318827	 318827	 196200	 196200	 325008	 325008	 200004	 200004	 324157	 324157	 199480	 199480	 319555	 319555	 196648	 196648	 316974	 316974	 195060	 195060	 320328	 320328	 197124	 197124	 5632700
GPU_14	 819986432	 2112739	 9129898	 313022	 313022	 192628	 192628	 317936	 317936	 195652	 195652	 312411	 312411	 192252	 192252	 319503	 319503	 196616	 196616	 312808	 312808	 192496	 192496	 316584	 316584	 194820	 194820	 314803	 314803	 193724	 193724	 314758	 314758	 193696	 193696	 321810	 321810	 198036	 198036	 316363	 316363	 194684	 194684	 325483	 325483	 200296	 200296	 321102	 321102	 197600	 197600	 316591	 316591	 194824	 194824	 318495	 318495	 195996	 195996	 318021	 318021	 195704	 195704	 5611634
GPU_15	 819986432	 2155420	 9348732	 313692	 313692	 193040	 193040	 321804	 321804	 198032	 198032	 312548	 312548	 192336	 192336	 319971	 319971	 196904	 196904	 314225	 314225	 193368	 193368	 317722	 317722	 195520	 195520	 315538	 315538	 194176	 194176	 316279	 316279	 194632	 194632	 323864	 323864	 199300	 199300	 318404	 318404	 195940	 195940	 325528	 325528	 200324	 200324	 322694	 322694	 198580	 198580	 319334	 319334	 196512	 196512	 319990	 319990	 196916	 196916	 316032	 316032	 194480	 194480	 5629567
	 queue_sizing =	 70.923492 	 73.198265	 in_sizing =	 4.000000

 [BFS] finished.
 avg. elapsed: 2285.2251 ms
 iterations: 7
 min. elapsed: 2285.2252 ms
 max. elapsed: 2285.2252 ms
 rate: 79.6778 MiEdges/s
 src: 1930586
 nodes_visited: 1543901
 edges_visited: 182081678
 nodes queued: 1543901
 edges queued: 182081678
 load time: 502672.5209 ms
 preprocess time: 41499.2428 ms
 postprocess time: 17784.5931 ms
 total time: 582166.5730 ms
